Fenchel Duality Theory and A Primal-Dual Algorithm on Riemannian Manifolds

This paper introduces a new notion of a Fenchel conjugate, which generalizes the classical Fenchel conjugation to functions defined on Riemannian manifolds. We investigate its properties, e.g.,~the Fenchel--Young inequality and the characterization of the convex subdifferential using the analogue of the Fenchel--Moreau Theorem. These properties of the Fenchel conjugate are employed to derive a Riemannian primal-dual optimization algorithm, and to prove its convergence for the case of Hadamard manifolds under appropriate assumptions. Numerical results illustrate the performance of the algorithm, which competes with the recently derived Douglas--Rachford algorithm on manifolds of nonpositive curvature. Furthermore, we show numerically that our novel algorithm even converges on manifolds of positive curvature.

==> Data/Rn/FFStarTangents.csv <==
x,f,xi,fstar,t1shift,t1,t2,t3,t4,t5,t6,t7,t8,t9,t10,t11
-1,3.718281828459045,-4,0.9128860699880046,4,3.0871139300119954,2.918933939353742,2.7169787524293723,2.473458120544678,2.177795208213137,1.8154903217252698,1.3657029999565151,0.7886696713393804,-0.23365844970691751,-1.4691183509710815,-2.799031011069137
-0.9849246231155779,3.5699225955613256,-3.969849246231156,0.8904770924826346,3.9396984924623117,3.026812422474307,2.867677657946707,2.6747676971529906,2.4402922913989498,2.153674605198062,1.8004149448408477,1.3596728492027463,0.7916847467162649,-0.22159814819937984,-1.4480128233328906,-2.768880257300293
-0.9698492462311558,3.430519971204136,-3.9396984924623117,0.8681391040637991,3.879396984924623,2.9665109149366184,2.8164213765396715,2.6325566418766084,2.4071264622532205,2.1295540021829864,1.7853395679564255,1.3536426984489776,0.7946998220931493,-0.20953784669184217,-1.4269072956946995,-2.7387295035314487
-0.9547738693467337,3.2993761193420905,-3.909547738693467,0.8458727489811606,3.819095477386935,2.90620940739893,2.7651650951326365,2.5903455866002267,2.373960633107492,2.1054333991679113,1.7702641910720036,1.3476125476952086,0.7977148974700337,-0.1974775451843045,-1.4058017680565087,-2.708578749762604
-0.9396984924623115,3.1758590326692975,-3.879396984924623,0.8236786806372445,3.758793969849246,2.8459078998612415,2.713908813725601,2.5481345313238446,2.3407948039617636,2.0813127961528357,1.7551888141875813,1.3415823969414398,0.8007299728469182,-0.1854172436767667,-1.3846962404183176,-2.67842799599376
-0.9246231155778895,3.0593956721087903,-3.849246231155779,0.8015575617466917,3.698492462311558,2.7856063923235532,2.662652532318566,2.505923476047463,2.3076289748160344,2.05719219313776,1.7401134373031593,1.335552246187671,0.8037450482238025,-0.17335694216922903,-1.3635907127801268,-2.648277242224916
-0.9095477386934674,2.9494658818263537,-3.819095477386935,0.7795100644983965,3.6381909547738696,2.725304884785865,2.611396250911531,2.4637124207710808,2.274463145670306,2.033071590122685,1.7250380604187372,1.329522095433902,0.8067601236006869,-0.16129664066169147,-1.3424851851419357,-2.6181264884560718
-0.8944723618090452,2.845596985660671,-3.7889447236180906,0.7575368707205568,3.577889447236181,2.6650033772481763,2.5601399695044957,2.421501365494699,2.2412973165245775,2.0089509871076094,1.709962683534315,1.3234919446801332,0.8097751989775714,-0.14923633915415369,-1.3213796575037449,-2.5879757346872276
-0.8793969849246231,2.747358982992071,-3.758793969849246,0.7356386720486814,3.5175879396984926,2.604701869710488,2.5088836880974608,2.379290310218317,2.208131487378849,1.9848303840925343,1.694887306649893,1.3174617939263644,0.8127902743544558,-0.137176037646616,-1.3002741298655538,-2.557824980918383
-0.864321608040201,2.654360272552501,-3.728643216080402,0.7138161700965984,3.457286432160804,2.5444003621727993,2.4576274066904253,2.337079254941935,2.17496565823312,1.9607097810774587,1.6798119297654708,1.3114316431725954,0.8158053497313402,-0.12511573613907834,-1.2791686022273627,-2.527674227149539
-0.8492462311557789,2.5662438417451074,-3.698492462311558,0.6920700766304964,3.3969849246231156,2.484098854635111,2.4063711252833904,2.294868199665553,2.1417998290873914,1.9365891780623836,1.6647365528810487,1.3054014924188266,0.8188204251082246,-0.11305543463154066,-1.2580630745891719,-2.497523473380695
-0.8341708542713567,2.482683866893371,-3.6683417085427137,0.6704011137460446,3.336683417085427,2.4237973470974223,2.355114843876355,2.252657144389171,2.108633999941663,1.912468575047308,1.6496611759966266,1.2993713416650579,0.8218355004851091,-0.10099513312400288,-1.2369575469509808,-2.4673727196118502
-0.8190954773869347,2.403382676647995,-3.6381909547738696,0.6488100140486277,3.2763819095477387,2.363495839559734,2.30385856246932,2.2104460891127893,2.075468170795934,1.8883479720322325,1.6345857991122044,1.2933411909112889,0.8248505758619935,-0.0889348316164652,-1.21585201931279,-2.4372219658430065
-0.8040201005025126,2.3280680366902473,-3.608040201005025,0.6272975208367311,3.2160804020100504,2.303194332022046,2.2526022810622846,2.1682350338364076,2.0423023416502057,1.8642273690171574,1.6195104222277825,1.2873110401575203,0.8278656512388779,-0.07687453010892764,-1.1947464916745991,-2.407071212074162
-0.7889447236180904,2.2564907190076395,-3.577889447236181,0.6058643882885213,3.1557788944723617,2.242892824484357,2.2013459996552496,2.1260239785600255,2.009136512504477,1.8401067660020818,1.6044350453433602,1.2812808894037513,0.8308807266157623,-0.06481422860138986,-1.173640964036408,-2.376920458305318
-0.7738693467336684,2.1884223234881186,-3.5477386934673367,0.5845113816516536,3.0954773869346734,2.182591316946669,2.150089718248214,2.0838129232836438,1.9759706833587483,1.8159861629870067,1.5893596684589382,1.2752507386499825,0.8338958019926468,-0.05275392709385218,-1.1525354363982172,-2.3467697045364737
-0.7587939698492462,2.1236533234732917,-3.5175879396984926,0.56323927743634,3.0351758793969847,2.12228980940898,2.0988334368411787,2.0416018680072616,1.9428048542130196,1.791865559971931,1.574284291574516,1.2692205878962137,0.8369108773695312,-0.04069362558631451,-1.1314299087600261,-2.316618950767629
-0.7437185929648241,2.061991310307831,-3.487437185929648,0.5420488636117275,2.9748743718592965,2.061988301871292,2.0475771554341438,1.99939081273088,1.909639025067291,1.767744956956856,1.5592089146900938,1.2631904371424447,0.8399259527464156,-0.028633324078776834,-1.1103243811218353,-2.2864681969987855
-0.7286432160804021,2.003259414887943,-3.457286432160804,0.5209409398056057,2.9145728643216082,2.0016867943336036,1.9963208740271088,1.9571797574544982,1.8764731959215624,1.7436243539417804,1.544133537805672,1.257160286388676,0.8429410281233001,-0.01657302257123916,-1.0892188534836444,-2.256317443229941
-0.7135678391959799,1.9472948868042965,-3.4271356783919598,0.49991631750748944,2.8542713567839195,1.941385286795915,1.9450645926200734,1.9149687021781159,1.8433073667758337,1.7195037509267048,1.5290581609212497,1.2511301356349072,0.8459561035001845,-0.004512721063701375,-1.0681133258454532,-2.2261666894610967
-0.6984924623115578,1.8939478139435304,-3.3969849246231156,0.4789758202751051,2.7939698492462313,1.8810837792582267,1.8938083112130384,1.8727576469017342,1.810141537630105,1.6953831479116297,1.5139827840368276,1.2450999848811382,0.8489711788770689,0.007547580443836299,-1.0470077982072623,-2.1960159356922526
-0.6834170854271356,1.8430799674000542,-3.3668341708542715,0.45812028394431814,2.7336683417085426,1.820782271720538,1.842552029806003,1.830546591625352,1.7769757084843762,1.6712625448965541,1.4989074071524056,1.2390698341273694,0.8519862542539534,0.019607881951373973,-1.0259022705690715,-2.165865181923408
-0.6683417085427136,1.7945637582930813,-3.336683417085427,0.4373505568425329,2.6733668341708543,1.7604807641828497,1.791295748398968,1.7883355363489704,1.7438098793386478,1.647141941881479,1.4838320302679833,1.2330396833736006,0.8550013296308377,0.03166818345891165,-1.0047967429308806,-2.1357144281545644
-0.6532663316582915,1.7482812946143496,-3.306532663316583,0.4166675000055924,2.613065326633166,1.7001792566451615,1.740039466991933,1.7461244810725884,1.7106440501929192,1.6230213388664034,1.4687566533835614,1.2270095326198316,0.8580164050077221,0.04372848496644932,-0.9836912152926895,-2.10556367438572
-0.6381909547738693,1.704123527577302,-3.2763819095477387,0.39607198739821925,2.5527638190954773,1.6398777491074727,1.6887831855848976,1.7039134257962065,1.6774782210471904,1.5989007358513283,1.4536812764991391,1.2209793818660628,0.8610314803846065,0.055788786473986995,-0.9625856876544986,-2.0754129206168757
-0.6231155778894473,1.6619894781221956,-3.2462311557788945,0.3755649061380162,2.492462311557789,1.5795762415697845,1.6375269041778626,1.6617023705198246,1.644312391901462,1.5747801328362527,1.438605899614717,1.214949231112294,0.8640465557614909,0.06784908798152467,-0.9414801600163076,-2.0452621668480315
-0.6080402010050251,1.621785535274327,-3.2160804020100504,0.35514715672306907,2.4321608040201004,1.5192747340320958,1.5862706227708272,1.6194913152434427,1.611146562755733,1.5506595298211772,1.423530522730295,1.208919080358525,0.8670616311383754,0.07990938948906245,-0.9203746323781167,-2.015111413079187
-0.592964824120603,1.5834248189720257,-3.185929648241206,0.3348196532631691,2.371859296482412,1.4589732264944075,1.5350143413637922,1.5772802599670608,1.5779807336100045,1.526538926806102,1.4084551458458727,1.2028889296047562,0.8700767065152598,0.09196969099660007,-0.8992691047399257,-1.984960659310343
-0.5778894472361809,1.5468266007927374,-3.1557788944723617,0.3145833237146942,2.3115577889447234,1.3986717189567188,1.4837580599567568,1.5350692046906786,1.5448149044642758,1.5024183237910265,1.3933797689614507,1.1968587788509875,0.8730917818921442,0.1040299925041378,-0.8781635771017346,-1.9548099055414987
-0.5628140703517588,1.5119157767228344,-3.1256281407035176,0.2944391101191719,2.251256281407035,1.3383702114190306,1.4325017785497218,1.492858149414297,1.5116490753185472,1.4782977207759513,1.3783043920770286,1.1908286280972187,0.8761068572690287,0.11609029401167548,-0.8570580494635438,-1.9246591517726546
-0.5477386934673367,1.4786223867513661,-3.0954773869346734,0.2743879688455513,2.190954773869347,1.2780687038813423,1.3812454971426869,1.4506470941379153,1.4784832461728186,1.4541771177608758,1.3632290151926065,1.18479847734345,0.8791219326459131,0.12815059551921315,-0.835952521825353,-1.8945083980038104
-0.5326633165829145,1.4468811766300178,-3.0653266331658293,0.2544308708362206,2.130653266331658,1.2177671963436536,1.3299892157356514,1.4084360388615331,1.44531741702709,1.4300565147458004,1.3481536383081845,1.178768326589681,0.8821370080227975,0.14021089702675088,-0.8148469941871619,-1.864357644234966
-0.5175879396984925,1.4166311976398651,-3.0351758793969847,0.23456880185678575,2.07035175879397,1.1574656888059653,1.2787329343286165,1.3662249835851512,1.4121515878813613,1.405935911730725,1.3330782614237622,1.1727381758359121,0.885152083399682,0.1522711985342885,-0.7937414665489709,-1.834206890466122
-0.5025125628140703,1.3878154406478571,-3.0050251256281406,0.21480276274965182,2.0100502512562812,1.0971641812682766,1.227476652921581,1.3240139283087693,1.3789857587356324,1.3818153087156495,1.3180028845393401,1.1667080250821433,0.8881671587765664,0.16433150004182628,-0.77263593891078,-1.8040561366972776
-0.48743718592964824,1.3603805011290762,-2.9748743718592965,0.19513376969142726,1.949748743718593,1.0368626737305884,1.176220371514546,1.2818028730323874,1.345819929589904,1.3576947057005744,1.302927507654918,1.1606778743283743,0.8911822341534508,0.1763918015493639,-0.751530411272589,-1.7739053829284335
-0.4723618090452261,1.3342762721805315,-2.9447236180904524,0.1755628544541843,1.8894472361809045,0.9765611661928999,1.1249640901075109,1.2395918177560055,1.3126541004441754,1.3335741026854988,1.287852130770496,1.1546477235746055,0.8941973095303353,0.18845210305690163,-0.7304248836343981,-1.7437546291595893
-0.457286432160804,1.309455662863815,-2.9145728643216082,0.15609106467060951,1.829145728643216,0.9162596586552114,1.0737078087004757,1.1973807624796236,1.2794882712984466,1.3094534996704237,1.272776753886074,1.1486175728208368,0.8972123849072197,0.2005124045644393,-0.7093193559962071,-1.713603875390745
-0.44221105527638194,1.2858743394917505,-2.8844221105527637,0.13671946410307223,1.7688442211055277,0.8559581511175232,1.0224515272934405,1.1551697072032419,1.2463224421527181,1.2853328966553481,1.2577013770016516,1.1425874220670678,0.900227460284104,0.21257270607197698,-0.6882138283580163,-1.6834531216219009
-0.4271356783919598,1.263490487722287,-2.8542713567839195,0.11744913291665071,1.7085427135678393,0.7956566435798347,0.9711952458864053,1.11295865192686,1.2131566130069893,1.261212293640273,1.2426260001172296,1.136557271313299,0.9032425356609884,0.22463300757951465,-0.6671083007198253,-1.6533023678530565
-0.4120603015075377,1.242264593544699,-2.8241206030150754,0.09828116795615105,1.6482412060301508,0.7353551360421462,0.9199389644793701,1.0707475966504778,1.1799907838612609,1.2370916906251974,1.2275506232328075,1.1305271205595302,0.9062576110378728,0.23669330908705233,-0.6460027730816342,-1.6231516140842124
-0.3969849246231156,1.2221592414417308,-2.7939698492462313,0.07921668302716123,1.5879396984924623,0.6750536285044577,0.8686826830723349,1.028536541374096,1.146824954715532,1.212971087610122,1.2124752463483854,1.1244969698057614,0.9092726864147573,0.24875361059459006,-0.6248972454434433,-1.5930008603153683
-0.38190954773869346,1.2031389281893508,-2.763819095477387,0.06025680918118481,1.5276381909547738,0.6147521209667692,0.8174264016652997,0.986325486097714,1.1136591255698034,1.1888504845950467,1.1973998694639634,1.1184668190519924,0.9122877617916417,0.26081391210212773,-0.6037917178052523,-1.562850106546524
-0.36683417085427134,1.1851698909155783,-2.7336683417085426,0.04140269500490712,1.4673366834170853,0.5544506134290808,0.7661701202582645,0.9441144308213321,1.0804932964240748,1.1647298815799711,1.182324492579541,1.1124366682982236,0.9153028371685261,0.27287421360966546,-0.5826861901670614,-1.5326993527776795
-0.35175879396984927,1.1682199481834932,-2.7035175879396984,0.02265550691364182,1.407035175879397,0.4941491058913925,0.7149138388512295,0.9019033755449504,1.0473274672783464,1.140609278564896,1.167249115695119,1.1064065175444548,0.9183179125454106,0.2849345151172031,-0.5615806625288705,-1.5025485990088354
-0.33668341708542715,1.1522583529928458,-2.6733668341708543,0.0040164294490303565,1.3467336683417086,0.433847598353704,0.6636575574441943,0.8596923202685683,1.0141616381326175,1.1164886755498205,1.152173738810697,1.100376366790686,0.921332987922295,0.2969948166247408,-0.5404751348906796,-1.4723978452399913
-0.32160804020100503,1.137255656711247,-2.64321608040201,-0.014513334418943424,1.2864321608040201,0.37354609081601553,0.6124012760371591,0.8174812649921864,0.9809958089868889,1.0923680725347453,1.137098361926275,1.094346216036917,0.9243480632991794,0.3090551181322785,-0.5193696072524885,-1.4422470914711472
-0.3065326633165829,1.1231835830511514,-2.613065326633166,-0.03293256298553904,1.2261306532663316,0.31324458327832705,0.5611449946301239,0.7752702097158045,0.9478299798411602,1.0682474695196698,1.1220229850418528,1.0883160652831483,0.9273631386760639,0.32111541963981616,-0.4982640796142976,-1.4120963377023028
-0.2914572864321608,1.110014911303953,-2.5829145728643215,-0.05124001550036228,1.1658291457286432,0.25294307574063857,0.5098887132230886,0.7330591544394226,0.9146641506954316,1.0441268665045944,1.1069476081574305,1.0822859145293795,0.9303782140529483,0.3331757211473539,-0.4771585519761066,-1.3819455839334585
-0.27638190954773867,1.0977233681286234,-2.5527638190954773,-0.06943443185187492,1.1055276381909547,0.1926415682029501,0.4586324318160534,0.6908480991630407,0.8814983215497029,1.020006263489519,1.0918722312730085,1.0762557637756105,0.9333932894298327,0.3452360226548916,-0.45605302433791567,-1.3517948301646143
-0.2613065326633166,1.086283527270351,-2.522613065326633,-0.08751453224720263,1.0452261306532664,0.13234006066526183,0.4073761504090184,0.6486370438866589,0.8483324924039743,0.9958856604744437,1.0767968543885864,1.0702256130218417,0.9364083648067171,0.35729632416242924,-0.43494749669972477,-1.3216440763957702
-0.24623115577889448,1.075670716655446,-2.492462311557789,-0.10547901688710781,0.9849246231155779,0.07203855312757335,0.3561198690019832,0.606425988610277,0.8151666632582457,0.9717650574593684,1.0617214775041643,1.064195462268073,0.9394234401836016,0.36935662566996696,-0.4138419690615338,-1.291493322626926
-0.23115577889447236,1.065860932373075,-2.4623115577889445,-0.1233265656359761,0.9246231155778895,0.011737045589884865,0.304863587594948,0.564214933333895,0.782000834112517,0.9476444544442929,1.0466461006197423,1.058165311514304,0.942438515560486,0.38141692717750464,-0.39273644142334285,-1.2613425688580817
-0.21608040201005024,1.0568307591128576,-2.4321608040201004,-0.1410558376866471,0.864321608040201,-0.04856446194780362,0.25360730618791283,0.522003878057513,0.7488350049667883,0.9235238514292176,1.03157072373532,1.0521351607605351,0.9454535909373704,0.3934772286850423,-0.37163091378515184,-1.2311918150892374
-0.20100502512562815,1.0485572966804906,-2.4020100502512562,-0.15866547121990426,0.8040201005025126,-0.10886596948549199,0.20235102478087763,0.4797928227811312,0.7156691758210598,0.8994032484141422,1.016495346850898,1.0461050100067664,0.9484686663142547,0.40553753019258,-0.35052538614696094,-1.2010410613203932
-0.18592964824120603,1.0410180922619272,-2.371859296482412,-0.17615408305839164,0.7437185929648241,-0.16916747702318047,0.15109474337384243,0.4375817675047493,0.6825033466753311,0.8752826453990667,1.0014199699664759,1.0400748592529976,0.9514837416911393,0.41759783170011766,-0.32941985850877,-1.170890307551549
-0.1708542713567839,1.0341910781505907,-2.341708542713568,-0.1935202683147237,0.6834170854271356,-0.22946898456086895,0.09983846196680723,0.39537071222836734,0.6493375175296023,0.8511620423839914,0.9863445930820537,1.0340447084992286,0.9544988170680236,0.4296581332076554,-0.308314330870579,-1.1407395537827048
-0.15577889447236182,1.0280545146920295,-2.3115577889447234,-0.2107626000335021,0.6231155778894473,-0.2897704920985573,0.04858218055977215,0.3531596569519855,0.6161716883838738,0.827041439368916,0.9712692161976316,1.0280145577454598,0.957513892444908,0.44171843471519306,-0.28720880323238807,-1.1105888000138606
-0.1407035175879397,1.0225869382366437,-2.2814070351758793,-0.2278796288269198,0.5628140703517588,-0.3500719996362458,-0.00267410084726305,0.31094860167560356,0.5830058592381451,0.8029208363538407,0.9561938393132094,1.021984406991691,0.9605289678217925,0.4537787362227308,-0.2661032755941971,-1.0804380462450163
-0.12562814070351758,1.0177671139238817,-2.251256281407035,-0.24486988250360642,0.5025125628140703,-0.4103735071739343,-0.05393038225429825,0.26873754639922165,0.5498400300924164,0.7788002333387652,0.9411184624287874,1.0159542562379222,0.9635440431986769,0.46583903773026847,-0.24499774795600615,-1.0502872924761721
-0.11055276381909548,1.0135739931508427,-2.221105527638191,-0.26173186569029894,0.44221105527638194,-0.47067501471162265,-0.10518666366133339,0.2265264911228398,0.5166742009466878,0.7546796303236899,0.9260430855443653,1.0099241054841532,0.9665591185755613,0.47789933923780614,-0.22389222031781522,-1.020136538707328
-0.09547738693467336,1.0099866756047367,-2.190954773869347,-0.2784640594458956,0.38190954773869346,-0.5309765222493111,-0.1564429450683686,0.18431543584645782,0.4835083718009592,0.7305590273086146,0.9109677086599431,1.0038939547303845,0.9695741939524458,0.4899596407453438,-0.20278669267962424,-0.9899857849384837
-0.08040201005025126,1.00698437576226,-2.1608040201005023,-0.2950649208673779,0.3216080402010051,-0.5912780297869995,-0.20769922647540373,0.14210438057007593,0.45034254265523055,0.7064384242935391,0.8958923317755211,0.9978638039766156,0.9725892693293302,0.5020199422528815,-0.18168116504143328,-0.9598350311696395
-0.06532663316582915,1.0045463937798114,-2.130653266331658,-0.31153288268703316,0.2613065326633166,-0.651579537324688,-0.25895550788243893,0.09989332529369405,0.4171767135095019,0.6823178212784637,0.8808169548910989,0.9918336532228468,0.9756043447062146,0.5140802437604192,-0.16057563740324235,-0.9296842774007953
-0.05025125628140704,1.0026520907166623,-2.100502512562814,-0.32786635286033494,0.20100502512562812,-0.7118810448623765,-0.3102117892894741,0.05768227001731213,0.3840108843637733,0.6581972182633884,0.8657415780066768,0.9858035024690779,0.978619420083099,0.5261405452679568,-0.1394701097650514,-0.899533523631951
-0.035175879396984924,1.0012808680488094,-2.07035175879397,-0.344063714143765,0.14070351758793964,-0.772182552400065,-0.36146807069650927,0.015471214740930217,0.3508450552180446,0.634076615248313,0.8506662011222548,0.9797733517153091,0.9816344954599835,0.5382008467754946,-0.11836458212686043,-0.8693827698631068
-0.020100502512562814,1.0004121514443103,-2.040201005025126,-0.36012332366177713,0.08040201005025127,-0.8324840599377533,-0.4127243521035444,-0.02673984053545169,0.31767922607231597,0.6099560122332376,0.8355908242378326,0.9737432009615402,0.9846495708368679,0.5502611482830323,-0.09725905448866948,-0.8392320160942626
-0.005025125628140704,1.000025378781494,-2.0100502512562812,-0.3760435124620085,0.02010050251256279,-0.8927855674754418,-0.4639806335105796,-0.0689508958118336,0.28451339692658734,0.5858354092181622,0.8205154473534105,0.9677130502077714,0.9876646462137523,0.56232144979057,-0.07615352685047853,-0.8090812623254184
0.010050251256281407,1.0000999923995701,-1.979899497487437,-0.39182258505773726,-0.04020100502512558,-0.9530870750131302,-0.5152369149176148,-0.1111619510882155,0.25134756778085865,0.5617148062030869,0.8054400704689884,0.9616828994540025,0.9906797215906368,0.5743817512981076,-0.05504799921228758,-0.7789305085565742
0.02512562814070352,1.0006154355768329,-1.949748743718593,-0.40745881895648495,-0.10050251256281406,-1.0133885825508187,-0.56649319632465,-0.15337300636459741,0.21818173863513002,0.5375942031880114,0.7903646935845663,0.9556527487002336,0.9936947969675212,0.5864420528056453,-0.03394247157409662,-0.74877975478773
0.04020100502512563,1.00155115323491,-1.9195979899497488,-0.4229504641735168,-0.16080402010050254,-1.0736900900885071,-0.6177494777316852,-0.1955840616409793,0.1850159094894014,0.5134736001729361,0.7752893167001442,0.9496225979464649,0.9967098723444056,0.598502354313183,-0.012836943935905669,-0.7186290010188857
0.05527638190954774,1.0028865968683118,-1.8894472361809045,-0.43829574272887584,-0.22110552763819102,-1.1339915976261956,-0.6690057591387203,-0.23779511691736124,0.15185008034367273,0.48935299715786074,0.760213939815722,0.943592447192696,0.99972494772129,0.6105626558207207,0.008268583702285295,-0.6884782472500415
0.07035175879396985,1.0046012336969157,-1.8592964824120604,-0.45349284812642265,-0.2814070351758793,-1.1942931051638839,-0.7202620405457555,-0.28000617219374313,0.1186842511979441,0.4652323941427854,0.7451385629313,0.9375622964389272,1.0027400230981744,0.6226229573282585,0.02937411134047624,-0.6583274934811973
0.08542713567839195,1.0066745600349696,-1.829145728643216,-0.4685399448131924,-0.34170854271356776,-1.2545946127015724,-0.7715183219527906,-0.32221722747012504,0.08551842205221546,0.44111179112771,0.7300631860468778,0.9315321456851583,1.0057550984750587,0.6346832588357961,0.05047963897866718,-0.6281767397123531
0.10050251256281408,1.009086118863724,-1.7989949748743719,-0.48343516761719196,-0.40201005025125625,-1.3148961202392608,-0.8227746033598258,-0.36442828274650696,0.05235259290648678,0.4169911881126346,0.7149878091624557,0.9255019949313894,1.0087701738519432,0.6467435603433338,0.07158516661685815,-0.5980259859435089
0.11557788944723618,1.0118155215859037,-1.7688442211055277,-0.4981766211615687,-0.4623115577889447,-1.3751976277769493,-0.874030884766861,-0.4066393380228889,0.019186763760758174,0.39287058509755923,0.6999124322780337,0.9194718441776206,1.0117852492288277,0.6588038618508715,0.09269069425504911,-0.5678752321746646
0.1306532663316583,1.014842473928952,-1.7386934673366834,-0.5127623792528521,-0.5226130653266332,-1.4354991353146378,-0.9252871661738962,-0.4488503932992708,-0.013979065384970513,0.36874998208248383,0.6848370553936115,0.9134416934238517,1.014800324605712,0.6708641633584091,0.11379622189324007,-0.5377244784058204
0.1457286432160804,1.0181468059503245,-1.7085427135678393,-0.5271904842407313,-0.5829145728643215,-1.495800642852326,-0.9765434475809314,-0.49106144857565265,-0.047144894530699144,0.3446293790674085,0.6697616785091894,0.907411542670083,1.0178153999825965,0.6829244648659468,0.134901749531431,-0.5075737246369763
0.16080402010050251,1.021708506082137,-1.678391959798995,-0.541458946346571,-0.6432160804020102,-1.5561021503900148,-1.0277997289879666,-0.5332725038520345,-0.08031072367642778,0.3205087760523331,0.6546863016247673,0.9013813919163141,1.020830475359481,0.6949847663734845,0.15600727716962196,-0.47742297086813196
0.17587939698492464,1.0255077591342567,-1.6482412060301508,-0.5555657429575601,-0.7035175879396984,-1.616403657927703,-1.0790560103950018,-0.5754835591284165,-0.11347655282215646,0.2963881730372577,0.6396109247403452,0.8953512411625453,1.0238455507363653,0.7070450678810223,0.17711280480781294,-0.4472722170992877
0.19095477386934673,1.0295249881545094,-1.6180904522613064,-0.5695088178830877,-0.7638190954773869,-1.6767051654653915,-1.1303122918020367,-0.6176946144047983,-0.14664238196788504,0.2722675700221823,0.6245355478559231,0.8893210904087764,1.0268606261132498,0.71910536938856,0.19821833244600384,-0.41712146333044353
0.20603015075376885,1.033740900022201,-1.5879396984924623,-0.5832860805695674,-0.8241206030150754,-1.73700667300308,-1.1815685732090722,-0.6599056696811803,-0.17980821111361373,0.24814696700710692,0.609460170971501,0.8832909396550075,1.0298757014901343,0.7311656708960976,0.2193238600841948,-0.3869707095615993
0.22110552763819097,1.0381365346267313,-1.5577889447236182,-0.5968954052695572,-0.8844221105527639,-1.7973081805407685,-1.2328248546161071,-0.7021167249575623,-0.2129740402593424,0.22402636399203157,0.5943847940870788,0.8772607889012387,1.0328907768670186,0.7432259724036353,0.2404293877223858,-0.35681995579275505
0.23618090452261306,1.0426933174568391,-1.5276381909547738,-0.6103346301605846,-0.9447236180904524,-1.857609688078457,-1.2840811360231426,-0.7443277802339441,-0.24613986940507104,0.19990576097695623,0.5793094172026567,0.8712306381474699,1.035905852243903,0.755286273911173,0.2615349153605767,-0.32666920202391087
0.25125628140703515,1.0473931153981924,-1.4974874371859297,-0.6236015564086251,-1.0050251256281406,-1.9179111956161452,-1.3353374174301775,-0.786538835510326,-0.27930569855079956,0.17578515796188088,0.5642340403182347,0.865200487393701,1.0389209276207874,0.7673465754187107,0.28264044299876767,-0.2965184482550667
0.2663316582914573,1.0522182955077581,-1.4673366834170853,-0.6366939471706506,-1.065326633165829,-1.9782127031538337,-1.3865936988372127,-0.8287498907867079,-0.3124715276965283,0.15166455494680547,0.5491586634338126,0.8591703366399321,1.0419360029976719,0.7794068769262483,0.30374597063695863,-0.26636769448622244
0.2814070351758794,1.0571517865029818,-1.4371859296482412,-0.6496095265301046,-1.1256281407035176,-2.038514210691522,-1.437849980244248,-0.8709609460630898,-0.34563735684225694,0.12754395193173007,0.5340832865493904,0.8531401858861634,1.0449510783745564,0.7914671784337861,0.3248514982751496,-0.2362169407173782
0.2964824120603015,1.0621771426724471,-1.407035175879397,-0.662345978358521,-1.1859296482412058,-2.0988157182292104,-1.4891062616512831,-0.9131720013394717,-0.37880318598798557,0.10342334891665467,0.5190079096649682,0.8471100351323945,1.0479661537514406,0.8035274799413238,0.34595702591334054,-0.20606618694853396
0.31155778894472363,1.0672786098827558,-1.3768844221105527,-0.6749009450957982,-1.2462311557788945,-2.159117225766899,-1.5403625430583183,-0.9553830566158537,-0.4119690151337143,0.07930274590157926,0.5039325327805462,0.8410798843786256,1.0509812291283251,0.8155877814488615,0.3670625535515315,-0.17591543317968972
0.32663316582914576,1.0724411933241318,-1.3467336683417086,-0.6872720264408742,-1.3065326633165832,-2.219418733304588,-1.5916188244653535,-0.9975941118922356,-0.44513484427944294,0.055182142886503915,0.48885715589612405,0.8350497336248568,1.0539963045052096,0.8276480829563991,0.38816808118972246,-0.14576467941084548
0.3417085427135678,1.0776507266051092,-1.3165829145728642,-0.6994567779436796,-1.3668341708542715,-2.279720240842276,-1.6428751058723885,-1.0398051671686175,-0.47830067342517146,0.031061539871428567,0.473781779011702,0.829019582871088,1.057011379882094,0.8397083844639368,0.40927360882791336,-0.11561392564200135
0.35678391959798994,1.0828939417749814,-1.2864321608040201,-0.711452709488288,-1.4271356783919598,-2.3400217483799644,-1.6941313872794237,-1.0820162224449992,-0.5114665025709002,0.006940936856353219,0.45870640212727987,0.8229894321173191,1.0600264552589784,0.8517686859714745,0.4303791364661043,-0.0854631718731571
0.37185929648241206,1.088158539821873,-1.256281407035176,-0.7232572836561153,-1.487437185929648,-2.4003232559176526,-1.745387668686459,-1.1242272777213813,-0.5446323317166288,-0.01717966615872224,0.44363102524285775,0.8169592813635502,1.063041530635863,0.8638289874790122,0.45148466410429533,-0.055312418104312866
0.3869346733668342,1.0934332611648085,-1.2261306532663316,-0.734867913956831,-1.5477386934673367,-2.4606247634553413,-1.796643950093494,-1.1664383329977632,-0.5777981608623575,-0.04130026917379759,0.4285556483584356,0.8109291306097814,1.0660566060127472,0.8758892889865499,0.4725901917424863,-0.025161664335468625
0.4020100502512563,1.0987079556304193,-1.1959798994974875,-0.7462819629133028,-1.6080402010050254,-2.52092627099303,-1.8479002315005293,-1.2086493882741451,-0.6109639900080862,-0.06542087218887305,0.4134802714740135,0.8048989798560126,1.0690716813896317,0.8879495904940876,0.49369571938067724,0.004989089433375615
0.41708542713567837,1.1039736513794431,-1.1658291457286432,-0.7574967399854091,-1.6683417085427137,-2.5812277785307183,-1.8991565129075645,-1.2508604435505268,-0.6441298191538147,-0.08954147520394828,0.39840489458959144,0.7988688291022438,1.0720867567665162,0.9000098920016253,0.5148012470188681,0.035139843202219745
0.4321608040201005,1.109222622225401,-1.135678391959799,-0.7685094993158605,-1.728643216080402,-2.6415292860684065,-1.9504127943145997,-1.2930714988269087,-0.6772956482995434,-0.11366207821902374,0.3833295177051693,0.7928386783484749,1.0751018321434005,0.912070193509163,0.535906774657059,0.06529059697106399
0.4472361809045226,1.1144484527682907,-1.1055276381909547,-0.779317437279285,-1.7889447236180902,-2.701830793606095,-2.001669075721635,-1.3352825541032909,-0.710461477445272,-0.1377826812340991,0.3682541408207472,0.7868085275947061,1.078116907520285,0.9241304950167006,0.5570123022952501,0.09544135073990823
0.4623115577889447,1.1196461007502698,-1.0753768844221105,-0.789917689813675,-1.849246231155779,-2.7621323011437835,-2.05292535712867,-1.3774936093796728,-0.7436273065910006,-0.16190328424917444,0.3531787639363251,0.7807783768409372,1.0811319828971695,0.9361907965242383,0.5781178299334411,0.12559210450875247
0.47738693467336685,1.1248119560286358,-1.0452261306532664,-0.8003073295108736,-1.9095477386934676,-2.822433808681472,-2.1041816385357053,-1.4197046646560547,-0.7767931357367295,-0.1860238872642499,0.33810338705190296,0.7747482260871683,1.0841470582740538,0.948251098031776,0.599223357571632,0.1557428582775967
0.49246231155778897,1.1299438955543784,-1.015075376884422,-0.810483362440001,-1.9698492462311559,-2.8827353162191605,-2.1554379199427407,-1.4619157199324366,-0.8099589648824581,-0.21014449027932525,0.32302801016748084,0.7687180753333995,1.0871621336509383,0.9603113995393138,0.620328885209823,0.18589361204644095
0.507537688442211,1.135041333742652,-0.9849246231155779,-0.8204427246745696,-2.030150753768844,-2.9430368237568487,-2.2066942013497757,-1.5041267752088183,-0.8431247940281865,-0.2342650932944006,0.3079526332830588,0.7626879245796306,1.0901772090278226,0.9723717010468513,0.6414344128480138,0.21604436581528508
0.5226130653266332,1.1401052676250871,-0.9547738693467337,-0.830182278490428,-2.090452261306533,-3.0033383312945374,-2.2579504827568107,-1.5463378304852005,-0.8762906231739154,-0.25838569630947605,0.2928772563986366,0.7566577738258617,1.093192284404707,0.9844320025543891,0.6625399404862049,0.24619511958412943
0.5376884422110553,1.1451383161833197,-0.9246231155778895,-0.8396988081975161,-2.150753768844221,-3.0636398388322257,-2.3092067641638456,-1.5885488857615822,-0.909456452319644,-0.2825062993245514,0.27780187951421453,0.750627623072093,1.0962073597815916,0.9964923040619268,0.6836454681243957,0.27634587335297356
0.5527638190954773,1.1501447532787847,-0.8944723618090452,-0.8489890155636366,-2.2110552763819094,-3.123941346369914,-2.3604630455708806,-1.630759941037964,-0.9426222814653724,-0.30662690233962664,0.26272650262979247,0.7445974723183242,1.0992224351584758,1.0085526055694645,0.7047509957625867,0.3064966271218177
0.5678391959798995,1.1551305336159894,-0.864321608040201,-0.8580495147829179,-2.271356783919598,-3.1842428539076026,-2.4117193269779165,-1.6729709963143462,-0.9757881106111013,-0.3307475053547021,0.2476511257453703,0.7385673215645553,1.1022375105353603,1.0206129070770023,0.7258565234007778,0.33664738089066204
0.5829145728643216,1.1601033112053176,-0.8341708542713567,-0.8668768269352164,-2.3316582914572863,-3.244544361445291,-2.4629756083849514,-1.715182051590728,-1.00895393975683,-0.35486810836977745,0.23257574886094823,0.7325371708107864,1.1052525859122448,1.0326732085845398,0.7469620510389686,0.36679813465950617
0.5979899497487438,1.1650724498271097,-0.8040201005025126,-0.8754673738752219,-2.391959798994975,-3.3048458689829796,-2.514231889791987,-1.75739310686711,-1.0421197689025585,-0.3789887113848529,0.21750037197652605,0.7265070200570176,1.1082676612891291,1.0447335100920776,0.7680675786771597,0.3969488884283505
0.6130653266331658,1.1700490250413265,-0.7738693467336684,-0.8838174714812743,-2.4522613065326633,-3.365147376520668,-2.565488171199022,-1.7996041621434917,-1.0752855980482872,-0.40310931439992825,0.202424995092104,0.7204768693032487,1.1112827366660136,1.0567938115996152,0.7891731063153505,0.42709964219719465
0.628140703517588,1.1750458173365257,-0.7437185929648241,-0.8919233221835963,-2.512562814070352,-3.4254488840583566,-2.6167444526060573,-1.8418152174198739,-1.108451427194016,-0.4272299174150037,0.1873496182076818,0.7144467185494798,1.1142978120428981,1.068854113107153,0.8102786339535416,0.457250395966039
0.6432160804020101,1.1800772960680312,-0.7135678391959799,-0.8997810066794996,-2.5728643216080402,-3.485750391596045,-2.6680007340130922,-1.8840262726962556,-1.1416172563397444,-0.45135052043007906,0.17227424132325975,0.708416567795711,1.1173128874197824,1.0809144146146905,0.8313841615917325,0.48740114973488313
0.6582914572864321,1.18515959389783,-0.6834170854271356,-0.9073864747287226,-2.6331658291457285,-3.546051899133733,-2.719257015420127,-1.9262373279726375,-1.174783085485473,-0.4754711234451544,0.15719886443883768,0.7023864170419423,1.120327962796667,1.0929747161222283,0.8524896892299234,0.5175519035037273
0.6733668341708543,1.190310471517556,-0.6532663316582915,-0.9147355349048781,-2.693467336683417,-3.606353406671422,-2.7705132968271626,-1.9684483832490194,-1.207948914631202,-0.49959172646022976,0.1421234875544155,0.6963562662881734,1.1233430381735512,1.105035017629766,0.8735952168681144,0.5477026572725716
0.6884422110552764,1.1955492725105041,-0.6231155778894473,-0.9218238431584624,-2.7537688442211055,-3.66665491420911,-2.8217695782341976,-2.0106594385254013,-1.2411147437769303,-0.5237123294753051,0.12704811066999344,0.6903261155344045,1.1263581135504357,1.1170953191373036,0.8947007445063053,0.5778534110414157
0.7035175879396985,1.2008968682883876,-0.592964824120603,-0.9286468900221365,-2.814070351758794,-3.7269564217467988,-2.873025859641233,-2.0528704938017834,-1.2742805729226592,-0.5478329324903807,0.11197273378557127,0.6842959647806357,1.1293731889273202,1.1291556206448414,0.9158062721444964,0.6080041648102601
0.7185929648241206,1.2063755931229037,-0.5628140703517588,-0.9351999862590805,-2.8743718592964824,-3.787257929284487,-2.924282141048268,-2.095081549078165,-1.3074464020683876,-0.5719535355054558,0.0968973569011492,0.6782658140268669,1.1323882643042045,1.141215922152379,0.9369117997826872,0.6381549185791042
0.7336683417085427,1.2120091693803186,-0.5326633165829145,-0.9414782467188096,-2.9346733668341707,-3.8475594368221753,-2.975538422455303,-2.137292604354547,-1.3406122312141162,-0.5960741385205311,0.08182198001672714,0.672235663273098,1.135403339681089,1.1532762236599168,0.9580173274208781,0.6683056723479484
0.7487437185929648,1.2178226231584164,-0.5025125628140703,-0.9474765721202544,-2.9949748743718594,-3.907860944359864,-3.0267947038623384,-2.179503659630929,-1.373778060359845,-0.6201947415356067,0.06674660313230496,0.6662055125193291,1.1384184150579735,1.1653365251674543,0.9791228550590692,0.6984564261167927
0.7638190954773869,1.2238421906183117,-0.4723618090452261,-0.9531896284269754,-3.0552763819095476,-3.9681624518975522,-3.0780509852693734,-2.2217147149073107,-1.4069438895055735,-0.6443153445506821,0.051671226247882895,0.6601753617655604,1.1414334904348578,1.1773968266749921,1.00022838269726,0.7286071798856368
0.7788944723618091,1.2300952153977986,-0.44221105527638194,-0.9586118234111991,-3.1155778894472363,-4.028463959435241,-3.129307266676409,-2.263925770183693,-1.4401097186513023,-0.6684359475657574,0.03659584936346072,0.6541452110117915,1.1444485658117423,1.18945712818253,1.021333910335451,0.7587579336544812
0.7939698492462312,1.2366100375870044,-0.4120603015075377,-0.9637372799181505,-3.1758793969849246,-4.088765466972929,-3.1805635480834438,-2.3061368254600745,-1.473275547797031,-0.6925565505808328,0.021520472479038655,0.6481150602580226,1.1474636411886268,1.2015174296900675,1.042439437973642,0.7889086874233253
0.8090452261306532,1.2434158748399824,-0.38190954773869346,-0.9685598052348002,-3.236180904522613,-4.1490669745106175,-3.2318198294904787,-2.3483478807364566,-1.5064413769427594,-0.7166771535959081,0.00644509559461659,0.6420849095042538,1.150478716565511,1.213577731197605,1.063544965611833,0.8190594411921694
0.8241206030150754,1.2505426962863253,-0.35175879396984927,-0.9730728558307536,-3.296482412060302,-4.209368482048307,-3.283076110897514,-2.3905589360128383,-1.5396072060884882,-0.7407977566109837,-0.008630281289805586,0.6360547587504849,1.1534937919423955,1.225638032705143,1.0846504932500238,0.8492101949610138
0.8391959798994975,1.258021089993672,-0.32160804020100503,-0.977269496564172,-3.3567839195979894,-4.269669989585994,-3.334332392304549,-2.4327699912892204,-1.5727730352342169,-0.7649183596260588,-0.02370565817422765,0.6300246079967161,1.15650886731928,1.2376983342126806,1.105756020888215,0.8793609487298579
0.8542713567839196,1.2658821248139103,-0.2914572864321608,-0.9811423532192731,-3.4170854271356785,-4.329971497123683,-3.3855886737115846,-2.4749810465656026,-1.6059388643799455,-0.7890389626411344,-0.038781035058649826,0.6239944572429472,1.1595239426961643,1.2497586357202182,1.126861548526406,0.9095117024987023
0.8693467336683417,1.2741572075216765,-0.2613065326633166,-0.9846835569458755,-3.477386934673367,-4.390273004661371,-3.4368449551186195,-2.5171921018419843,-1.6391046935256741,-0.8131595656562097,-0.05385641194307189,0.6179643064891784,1.1625390180730488,1.261818937227756,1.1479670761645968,0.9396624562675464
0.8844221105527639,1.2828779362222806,-0.23115577889447236,-0.9878846787796224,-3.537688442211055,-4.45057451219906,-3.488101236525655,-2.5594031571183664,-1.672270522671403,-0.8372801686712851,-0.06893178882749407,0.6119341557354095,1.1655540934499333,1.2738792387352937,1.1690726038027879,0.9698132100363908
0.8994974874371859,1.2920759510662458,-0.20100502512562815,-0.9907366518965364,-3.597989949748744,-4.510876019736749,-3.53935751793269,-2.601614212394748,-1.7054363518171314,-0.8614007716863604,-0.08400716571191613,0.6059040049816407,1.1685691688268176,1.2859395402428313,1.1901781314409787,0.9999639638052349
0.914572864321608,1.3017827833582067,-0.1708542713567839,-0.9932296785424131,-3.6582914572864316,-4.571177527274436,-3.5906137993397254,-2.64382526767113,-1.7386021809628598,-0.8855213747014358,-0.0990825425963382,0.5998738542278719,1.171584244203702,1.2979998417503689,1.2112836590791696,1.030114717574079
0.9296482412060302,1.3120297041879507,-0.1407035175879397,-0.9953531175942261,-3.7185929648241207,-4.631479034812125,-3.6418700807467603,-2.686036322947512,-1.7717680101085886,-0.9096419777165113,-0.11415791948076037,0.593843703474103,1.1745993195805866,1.3100601432579069,1.2323891867173606,1.0602654713429234
0.9447236180904522,1.3228475737400696,-0.11055276381909548,-0.9970953473320497,-3.778894472361809,-4.691780542349814,-3.6931263621537957,-2.7282473782238936,-1.8049338392543175,-0.9337625807315865,-0.12923329636518244,0.5878135527203342,1.177614394957471,1.3221204447654444,1.2534947143555515,1.0904162251117675
0.9597989949748744,1.3342666924552569,-0.08040201005025126,-0.9984435960311323,-3.8391959798994972,-4.752082049887502,-3.744382643560831,-2.7704584335002758,-1.838099668400046,-0.957883183746662,-0.1443086732496046,0.5817834019665653,1.1806294703343554,1.334180746272982,1.2746002419937426,1.1205669788806119
0.9748743718592965,1.3463166552201513,-0.05025125628140704,-0.9993837301133613,-3.8994974874371864,-4.812383557425191,-3.795638924967866,-2.8126694887766575,-1.8712654975457748,-0.9820037867617374,-0.15938405013402668,0.5757532512127965,1.1836445457112397,1.3462410477805198,1.2957057696319334,1.150717732649456
0.9899497487437185,1.359026209753393,-0.020100502512562814,-0.9998999853144258,-3.9597989949748738,-4.872685064962878,-3.846895206374901,-2.854880544053039,-1.9044313266915032,-1.0061243897768128,-0.17445942701844874,0.5697231004590276,1.1866596210881242,1.3583013492880576,1.3168112972701242,1.1808684864183001
1.0050251256281406,1.3724231203329424,0.010050251256281407,-0.9999746197617752,-4.0201005025125625,-4.9329865725005675,-3.898151487781936,-2.8970915993294213,-1.9375971558372316,-1.030244992791888,-0.1895348039028708,0.5636929497052589,1.1896746964650085,1.3703616507955951,1.3379168249083153,1.2110192401871442
1.020100502512563,1.3865340379737132,0.04020100502512563,-0.9995874574994822,-4.080402010050252,-4.993288080038257,-3.949407769188972,-2.9393026546058034,-1.9707629849829609,-1.0543655958069635,-0.2046101807872931,0.55766279895149,1.192689771841893,1.382421952303133,1.3590223525465064,1.2411699939559888
1.035175879396985,1.401384378115282,0.07035175879396985,-0.9987152740605334,-4.140703517587939,-5.053589587575944,-4.000664050596007,-2.981513709882185,-2.003928814128689,-1.078486198822039,-0.21968555767171516,0.5516326481977211,1.1957048472187775,1.3944822538106707,1.3801278801846972,1.271320747724833
1.050251256281407,1.4169982068172697,0.10050251256281408,-0.9973309468449146,-4.201005025125628,-5.113891095113633,-4.051920332003042,-3.0237247651585673,-2.0370946432744175,-1.1026068018371142,-0.23476093455613722,0.5456024974439523,1.1987199225956617,1.4065425553182083,1.4012334078228883,1.301471501493677
1.065326633165829,1.4333981363854407,0.1306532663316583,-0.995402241496809,-4.2613065326633155,-5.1741926026513205,-4.103176613410077,-3.065935820434949,-2.0702604724201468,-1.1267274048521894,-0.2498363114405593,0.5395723466901834,1.2017349979725462,1.4186028568257458,1.4223389354610791,1.3316222552625212
1.0804020100502512,1.4506052312654398,0.16080402010050251,-0.9928900076959901,-4.321608040201005,-5.23449411018901,-4.154432894817112,-3.1081468757113306,-2.103426301565875,-1.150848007867265,-0.26491168832498135,0.5335421959364146,1.2047500733494307,1.4306631583332834,1.44344446309927,1.3617730090313653
1.0954773869346734,1.4686389249443068,0.19095477386934673,-0.9897453583348302,-4.381909547738694,-5.294795617726699,-4.205689176224148,-3.150357930987713,-2.1365921307116036,-1.1749686108823405,-0.27998706520940364,0.5275120451826457,1.207765148726315,1.4427234598408214,1.4645499907374613,1.39192376280021
1.1105527638190955,1.487516948493611,0.22110552763819097,-0.9859049594469258,-4.442211055276381,-5.355097125264386,-4.256945457631183,-3.192568986264095,-2.169757959857333,-1.1990892138974156,-0.2950624420938257,0.5214818944288768,1.2107802241031995,1.454783761348359,1.4856555183756521,1.422074516569054
1.1256281407035176,1.5072552712735643,0.25125628140703515,-0.9812824255357029,-4.50251256281407,-5.415398632802075,-4.308201739038218,-3.2347800415404766,-2.2029237890030613,-1.2232098169124912,-0.31013781897824777,0.515451743675108,1.213795299480084,1.4668440628558965,1.506761046013843,1.4522252703378982
1.1407035175879396,1.527868054196191,0.2814070351758794,-0.9757503842786049,-4.562814070351758,-5.475700140339763,-4.359458020445253,-3.2769910968168583,-2.2360896181487897,-1.2473304199275663,-0.32521319586266983,0.5094215929213393,1.2168103748569683,1.4789043643634343,1.5278665736520338,1.4823760241067423
1.1557788944723617,1.5493676158192289,0.31155778894472363,-0.9690939775913898,-4.623115577889447,-5.536001647877452,-4.410714301852288,-3.31920215209324,-2.269255447294518,-1.271451022942642,-0.3402885727470919,0.5033914421675704,1.2198254502338528,1.490964665870972,1.5489721012902247,1.5125267778755864
1.170854271356784,1.571764411412489,0.3417085427135678,-0.9602057696215061,-4.683417085427136,-5.596303155415141,-4.4619705832593235,-3.3614132073696226,-2.3024212764402474,-1.2955716259577175,-0.3553639496315142,0.4973612914138015,1.2228405256107373,1.5030249673785097,1.570077628928416,1.542677531644431
1.185929648241206,1.5950670250067676,0.37185929648241206,-0.9391509198053113,-4.743718592964823,-5.656604662952828,-4.5132268646663585,-3.4036242626460043,-2.335587105585976,-1.3196922289727926,-0.37043932651593625,0.49133114066003264,1.2258556009876216,1.5150852688860474,1.5911831565666068,1.5728282854132751
1.2010050251256281,1.6192821743038182,0.4020100502512563,-0.9167682415433263,-4.8040201005025125,-5.7169061704905175,-4.5644831460733934,-3.445835317922386,-2.3687529347317042,-1.3438128319878682,-0.3855147034003583,0.4853009899062638,1.228870676364506,1.5271455703935852,1.6122886842047977,1.6029790391821193
1.2160804020100502,1.6444147281962005,0.4321608040201005,-0.8934529364557573,-4.8643216080402,-5.777207678028205,-4.615739427480428,-3.488046373198768,-2.4019187638774326,-1.3679334350029433,-0.4005900802847804,0.479270839152495,1.2318857517413906,1.5392058719011228,1.6333942118429887,1.6331297929509634
1.2311557788944723,1.6704677365198588,0.4623115577889447,-0.869384810263458,-4.924623115577889,-5.837509185565894,-4.666995708887463,-3.53025742847515,-2.435084593023161,-1.3920540380180184,-0.41566545716920245,0.4732406883987262,1.2349008271182749,1.5512661734086604,1.6544997394811796,1.6632805467198075
1.2462311557788945,1.6974424715417302,0.49246231155778897,-0.844671800957491,-4.984924623115578,-5.897810693103583,-4.718251990294499,-3.572468483751532,-2.4682504221688903,-1.4161746410330944,-0.43074083405362473,0.46721053764495724,1.2379159024951594,1.5633264749161984,1.6756052671193706,1.693431300488652
1.2613065326633166,1.7253384805712875,0.5226130653266332,-0.8193872964910964,-5.0452261306532655,-5.958112200641271,-4.769508271701534,-3.6146795390279136,-2.5014162513146188,-1.4402952440481696,-0.4458162109380468,0.46118038689118845,1.2409309778720439,1.575386776423736,1.6967107947575615,1.7235820542574962
1.2763819095477387,1.754153648980199,0.5527638190954773,-0.7935849940861022,-5.105527638190955,-6.01841370817896,-4.820764553108569,-3.6568905943042957,-2.534582080460347,-1.4644158470632451,-0.46089158782246886,0.45515023613741956,1.2439460532489282,1.5874470779312735,1.7178163223957525,1.7537328080263404
1.2914572864321607,1.7838842728196571,0.5829145728643216,-0.7673061498677856,-5.165829145728642,-6.078715215716647,-4.872020834515604,-3.6991016495806774,-2.5677479096060765,-1.4885364500783203,-0.4759669647068909,0.4491200853836508,1.2469611286258127,1.599507379438811,1.7389218500339434,1.7838835617951845
1.306532663316583,1.8145251401416829,0.6130653266331658,-0.7405835880535772,-5.226130653266331,-6.139016723254336,-4.92327711592264,-3.7413127048570596,-2.600913738751805,-1.5126570530933958,-0.4910423415913132,0.4430899346298819,1.2499762040026972,1.611567680946349,1.7600273776721345,1.814034315564029
1.321608040201005,1.846069620059854,0.6432160804020101,-0.7134441181935902,-5.28643216080402,-6.199318230792025,-4.974533397329675,-3.7835237601334417,-2.6340795678975333,-1.5367776561084714,-0.5061177184757353,0.437059783876113,1.2529912793795814,1.6236279824538866,1.7811329053103255,1.8441850693328732
1.3366834170854272,1.8785097585273502,0.6733668341708543,-0.6859100883385981,-5.346733668341708,-6.259619738329713,-5.02578967873671,-3.8257348154098234,-2.6672453970432626,-1.5608982591235465,-0.5211930953601573,0.4310296331223442,1.256006354756466,1.6356882839614242,1.8022384329485164,1.8743358231017173
1.3517587939698492,1.91183637976653,0.7035175879396985,-0.658000433126945,-5.407035175879397,-6.319921245867402,-5.077045960143745,-3.867945870686205,-2.700411226188991,-1.5850188621386216,-0.5362684722445794,0.42499948236857543,1.2590214301333502,1.6477485854689617,1.8233439605867072,1.9044865768705614
1.3668341708542713,1.946039192254905,0.7336683417085427,-0.6297314091500334,-5.467336683417084,-6.380222753405089,-5.12830224155078,-3.910156925962587,-2.7335770553347194,-1.6091394651536972,-0.5513438491290015,0.41896933161480654,1.2620365055102347,1.6598088869764998,1.844449488224898,1.9346373306394056
1.3819095477386936,1.981106898157456,0.7638190954773869,-0.6011171275651306,-5.527638190954773,-6.440524260942778,-5.179558522957816,-3.9523679812389694,-2.7667428844804487,-1.6332600681687728,-0.5664192260134238,0.41293918086103765,1.2650515808871192,1.6718691884840373,1.8655550158630894,1.9647880844082501
1.3969849246231156,2.017027305094704,0.7939698492462312,-0.5721699501885854,-5.5879396984924625,-6.500825768480468,-5.230814804364851,-3.994579036515351,-2.799908713626177,-1.657380671183848,-0.5814946028978458,0.40690903010726887,1.2680666562640035,1.6839294899915749,1.8866605435012802,1.9949388381770943
1.4120603015075377,2.053787439149469,0.8241206030150754,-0.5429007907133226,-5.64824120603015,-6.561127276018155,-5.282071085771886,-4.036790091791733,-2.8330745427719055,-1.6815012741989235,-0.5965699797822679,0.4008788793535,1.271081731640888,1.6959897914991129,1.907766071139471,2.0250895919459384
1.4271356783919598,2.091373658042255,0.8542713567839196,-0.5133193481964741,-5.708542713567839,-6.621428783555844,-5.333327367178921,-4.079001147068114,-2.866240371917634,-1.7056218772139986,-0.61164535666669,0.3948487285997312,1.2740968070177723,1.7080500930066504,1.928871598777662,2.0552403457147825
1.4422110552763818,2.129771763444963,0.8844221105527639,-0.48343429106525515,-5.768844221105526,-6.6817302910935314,-5.384583648585956,-4.121212202344497,-2.8994062010633623,-1.7297424802290742,-0.626720733551112,0.3888185778459623,1.2771118823946568,1.720110394514188,1.949977126415853,2.0853910994836267
1.4572864321608041,2.1689671114541893,0.914572864321608,-0.45325340423803806,-5.829145728643216,-6.742031798631221,-5.435839929992992,-4.163423257620879,-2.9325720302090916,-1.7538630832441497,-0.6417961104355343,0.3827884270921934,1.2801269577715413,1.732170696021726,1.9710826540540443,2.1155418532524712
1.4723618090452262,2.208944720307537,0.9447236180904522,-0.42278370826026257,-5.889447236180905,-6.80233330616891,-5.487096211400027,-4.205634312897261,-2.96573785935482,-1.7779836862592249,-0.6568714873199564,0.3767582763384246,1.2831420331484256,1.7442309975292636,1.992188181692235,2.1456926070213154
1.4874371859296482,2.249689374497975,0.9748743718592965,-0.39203155687225166,-5.949748743718592,-6.862634813706597,-5.5383524928070615,-4.2478453681736426,-2.9989036885005484,-1.8021042892743004,-0.6719468642043784,0.37072812558465573,1.28615710852531,1.7562912990368011,2.013293709330426,2.1758433607901595
1.5025125628140703,2.2911857245208047,1.0050251256281406,-0.3610027177203994,-6.010050251256281,-6.922936321244286,-5.5896087742140965,-4.290056423450024,-3.032069517646277,-1.8262248922893756,-0.6870222410888005,0.36469797483088695,1.2891721839021946,1.7683516005443387,2.034399236968617,2.2059941145590036
1.5175879396984924,2.3334183815738445,1.035175879396985,-0.3297024397273205,-6.070351758793969,-6.983237828781974,-5.6408650556211315,-4.332267478726406,-3.065235346792006,-1.8503454953044511,-0.7020976179732226,0.35866782407711806,1.2921872592790788,1.7804119020518767,2.0555047646068076,2.2361448683278478
1.5326633165829147,2.376372006622422,1.065326633165829,-0.29813550978258685,-6.130653266331658,-7.043539336319663,-5.692121337028167,-4.3744785340027885,-3.0984011759377346,-1.8744660983195267,-0.7171729948576449,0.35263767332334917,1.2952023346559633,1.7924722035594143,2.076610292244999,2.2662956220966923
1.5477386934673367,2.420031393335092,1.0954773869346734,-0.2663063007957831,-6.190954773869347,-7.103840843857352,-5.743377618435202,-4.41668958927917,-3.131567005083463,-1.8985867013346018,-0.7322483717420669,0.3466075225695804,1.2982174100328479,1.8045325050669518,2.09771581988319,2.2964463758655365
1.5628140703517588,2.464381544492138,1.1256281407035176,-0.2342188126968887,-6.251256281407034,-7.164142351395039,-5.794633899842237,-4.458900644555552,-3.1647328342291923,-1.9227073043496774,-0.747323748626489,0.3405773718158115,1.3012324854097321,1.8165928065744898,2.1188213475213806,2.3265971296343806
1.5778894472361809,2.509407741565275,1.1557788944723617,-0.20187670762785426,-6.311557788944723,-7.2244438589327284,-5.845890181249273,-4.501111699831934,-3.1978986633749207,-1.9468279073647525,-0.762399125510911,0.3345472210620427,1.3042475607866166,1.8286531080820274,2.1399268751595715,2.3567478834032247
1.592964824120603,2.5550956072621003,1.185929648241206,-0.16928334031132009,-6.371859296482411,-7.284745366470416,-5.897146462656308,-4.543322755108315,-3.231064492520649,-1.9709485103798277,-0.7774745023953331,0.32851707030827393,1.3072626361635011,1.840713409589565,2.1610324027977623,2.386898637172069
1.6080402010050252,2.6014311609213854,1.2160804020100502,-0.13644178438513155,-6.4321608040201,-7.345046874008105,-5.948402744063343,-4.585533810384698,-3.2642303216663784,-1.9950691133949037,-0.7925498792797554,0.3224869195545049,1.3102777115403854,1.852773711097103,2.1821379304359536,2.4170493909409134
1.6231155778894473,2.6484008667338688,1.2462311557788945,-0.10335485533882971,-6.492462311557789,-7.405348381545794,-5.999659025470379,-4.62774486566108,-3.297396150812107,-2.019189716409979,-0.8076252561641775,0.31645676880073614,1.31329278691727,1.8648340126046405,2.2032434580741445,2.4472001447097576
1.6381909547738693,2.6959916748468093,1.2763819095477387,-0.07002513056931026,-6.5527638190954764,-7.4656498890834815,-6.050915306877414,-4.669955920937461,-3.330561979957835,-2.043310319425054,-0.8227006330485995,0.31042661804696736,1.3163078622941544,1.876894314112178,2.2243489857123353,2.4773508984786017
1.6532663316582914,2.7441910554880353,1.306532663316583,-0.03645496697912742,-6.613065326633166,-7.525951396621171,-6.102171588284449,-4.712166976213843,-3.3637278091035636,-2.0674309224401295,-0.8377760099330216,0.30439646729319847,1.3193229376710387,1.8889546156197157,2.245454513350526,2.507501652247446
1.6683417085427135,2.792987026315868,1.3366834170854272,-0.002646516466523696,-6.673366834170853,-7.586252904158858,-6.153427869691484,-4.754378031490225,-3.396893638249292,-2.0915515254552046,-0.8528513868174437,0.2983663165394297,1.3223380130479232,1.9010149171272532,2.266560040988717,2.53765240601629
1.6834170854271358,2.842368173264349,1.3668341708542713,0.03139826040329852,-6.733668341708542,-7.646554411696547,-6.20468415109852,-4.796589086766607,-3.4300594673950213,-2.11567212847028,-0.8679267637018659,0.2923361657856608,1.3253530884248077,1.9130752186347912,2.2876655686269083,2.5678031597851345
1.6984924623115578,2.892323665208202,1.3969849246231156,0.065677582304144,-6.793969849246231,-7.706855919234236,-6.255940432505555,-4.838800142042989,-3.4632252965407497,-2.1397927314853558,-0.883002140586288,0.2863060150318919,1.328368163801692,1.9251355201423288,2.308771096265099,2.5979539135539786
1.7135678391959799,2.94284326281859,1.4271356783919598,0.10018983642948798,-6.854271356783919,-7.767157426771924,-6.30719671391259,-4.881011197319371,-3.496391125686478,-2.163913334500431,-0.8980775174707101,0.2802758642781231,1.3313832391785765,1.9371958216498664,2.32987662390329,2.6281046673228228
1.728643216080402,2.9939173220188087,1.4572864321608041,0.13493356897713227,-6.914572864321608,-7.827458934309613,-6.358452995319625,-4.923222252595752,-3.5295569548322066,-2.1880339375155065,-0.9131528943551321,0.27424571352435423,1.334398314555461,1.9492561231574044,2.350982151541481,2.658255421091667
1.743718592964824,3.04553679247863,1.4874371859296482,0.16990747669330553,-6.974874371859295,-7.8877604418473,-6.40970927672666,-4.965433307872135,-3.562722783977935,-2.2121545405305816,-0.9282282712395542,0.26821556277058545,1.3374133899323453,1.961316424664942,2.372087679179672,2.688406174860511
1.7587939698492463,3.0976932116071936,1.5175879396984924,0.20511039935331166,-7.035175879396984,-7.948061949384989,-6.4609655581336956,-5.007644363148517,-3.5958886131236643,-2.236275143545657,-0.9433036481239765,0.26218541201681655,1.3404284653092298,1.9733767261724795,2.393193206817863,2.7185569286293556
1.7738693467336684,3.150378694517473,1.5477386934673367,0.24054131307379056,-7.0954773869346734,-8.008363456922678,-6.5122218395407305,-5.049855418424898,-3.6290544422693927,-2.2603957465607327,-0.9583790250083986,0.25615526126304766,1.3434435406861143,1.9854370276800175,2.414298734456054,2.7487076823981997
1.7889447236180904,3.203585920440861,1.5778894472361809,0.27619932436668826,-7.155778894472361,-8.068664964460366,-6.5634781209477655,-5.092066473701281,-3.662220271415121,-2.284516349575808,-0.9734544018928206,0.2501251105092789,1.3464586160629985,1.997497329187555,2.435404262094245,2.778858436167044
1.8040201005025125,3.2573081160687267,1.6080402010050252,0.3120836648576357,-7.21608040201005,-8.128966471998055,-6.6147344023548005,-5.1342775289776625,-3.6953861005608504,-2.308636952590883,-0.9885297787772427,0.2440949597555101,1.3494736914398828,2.0095576306950926,2.456509789732436,2.809009189935888
1.8190954773869348,3.311539036289738,1.6381909547738693,0.34819368660206607,-7.276381909547739,-8.189267979535744,-6.665990683761836,-5.176488584254044,-3.728551929706579,-2.332757555605959,-1.003605155661665,0.2380648090017411,1.3524887668167676,2.0216179322026306,2.477615317370627,2.8391599437047326
1.8341708542713568,3.3662729427777527,1.6683417085427135,0.3845288579414099,-7.3366834170854265,-8.249569487073432,-6.717246965168871,-5.218699639530427,-3.761717758852307,-2.356878158621034,-1.018680532546087,0.23203465824797231,1.3555038421936518,2.033678233710168,2.498720845008818,2.8693106974735767
1.849246231155779,3.4215045808661055,1.6984924623115578,0.4210887598493649,-7.396984924623116,-8.30987099461112,-6.768503246575906,-5.2609106948068085,-3.7948835879980356,-2.3809987616361092,-1.033755909430509,0.22600450749420353,1.358518917570536,2.0457385352177058,2.519826372647009,2.899461451242421
1.864321608040201,3.4772291551207473,1.728643216080402,0.45787308272475413,-7.457286432160803,-8.370172502148808,-6.819759527982941,-5.30312175008319,-3.828049417143765,-2.405119364651185,-1.0488312863149312,0.21997435674043464,1.3615339929474206,2.0577988367252433,2.5409319002851998,2.929612205011265
1.879396984924623,3.5334423039978797,1.7587939698492463,0.4948816235931204,-7.517587939698492,-8.430474009686497,-6.871015809389976,-5.345332805359572,-3.8612152462894933,-2.42923996766626,-1.0639066631993532,0.21394420598666586,1.3645490683243051,2.069859138232781,2.5620374279233906,2.959762958780109
1.8944723618090453,3.590140073942067,1.7889447236180904,0.5321142836839594,-7.577889447236181,-8.490775517224186,-6.922272090797012,-5.3875438606359545,-3.8943810754352217,-2.4533605706813355,-1.0789820400837755,0.20791405523289697,1.3675641437011894,2.081919439740319,2.583142955561582,2.9899137125489537
1.9095477386934674,3.647318893249188,1.8190954773869348,0.5695710663546825,-7.638190954773869,-8.551077024761874,-6.973528372204047,-5.429754915912336,-3.927546904580951,-2.477481173696411,-1.0940574169681976,0.20188390447912807,1.370579219078074,2.0939797412478565,2.6042484831997728,3.020064466317798
1.9246231155778895,3.7049755459856875,1.849246231155779,0.607252075335944,-7.698492462311558,-8.611378532299563,-7.024784653611082,-5.471965971188718,-3.9607127337266794,-2.501601776711486,-1.1091327938526196,0.1958537537253593,1.3735942944549584,2.106040042755394,2.6253540108379636,3.050215220086642
1.9396984924623115,3.76310714622201,1.879396984924623,0.6451575132760583,-7.758793969849245,-8.67168003983725,-7.076040935018117,-5.5141770264650996,-3.993878562872408,-2.5257223797265618,-1.1242081707370417,0.1898236029715904,1.3766093698318427,2.118100344262932,2.6464595384761544,3.080365973855486
1.9547738693467336,3.821711112804579,1.9095477386934674,0.6832876805649111,-7.819095477386934,-8.73198154737494,-7.127297216425152,-5.556388081741481,-4.027044392018136,-2.549842982741637,-1.1392835476214638,0.18379345221782162,1.3796244452087272,2.1301606457704696,2.6675650661143453,3.11051672762433
1.9698492462311559,3.8807851448577066,1.9396984924623115,0.721642974420065,-7.8793969849246235,-8.792283054912629,-7.178553497832188,-5.598599137017864,-4.0602102211638655,-2.5739635857567125,-1.154358924505886,0.17776330146405273,1.3826395205856117,2.142220947278007,2.6886705937525366,3.1406674813931748
1.984924623115578,3.940327198174811,1.9698492462311559,0.7602238882197501,-7.939698492462311,-8.852584562450316,-7.229809779239223,-5.6408101922942455,-4.093376050309594,-2.598084188771788,-1.1694343013903081,0.17173315071028383,1.385654595962496,2.154281248785545,2.7097761213907274,3.170818235162019
2,4.000335462627903,2,0.799031011069137,-8,-8.912886069988005,-7.281066060646258,-5.683021247570627,-4.126541879455322,-2.622204791786863,-1.1845096782747302,0.16570299995651505,1.3886696713393805,2.1663415502930827,2.7308816490289183,3.200968988930863


==> Data/Rn/FStarPoints.csv <==
z,x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,fs1,fs2,fs3,fs4,fs5,fs6,fs7,fs8,fs9,fs10,fs11,mfs1,mfs2,mfs3,mfs4,mfs5,mfs6,mfs7,mfs8,mfs9,mfs10,mfs11
0,-4,-3.4,-2.8,-2.2,-1.6,-1,-0.4,0.2,0.8,1.4,2,0.9128860699880046,0.481066060646258,0.08302124757062757,-0.2734581205446778,-0.5777952082131371,-0.8154903217252698,-0.9657029999565151,-0.9886696713393804,-0.5663415502930825,0.06911835097108154,0.799031011069137,-0.9128860699880046,-0.481066060646258,-0.08302124757062757,0.2734581205446778,0.5777952082131371,0.8154903217252698,0.9657029999565151,0.9886696713393804,0.5663415502930825,-0.06911835097108154,-0.799031011069137


==> Data/Rn/FStarSegments.csv <==
sx,sy,tx,ty
-0.7444012767185891,2.064719036886352,0,0
-0.7444012767185891,2.9776051068743565,0,-0.9128860699880046


==> Data/S2/S2Whirl-Result.csv <==
i,mMean,mWest
1,1926.0529019229075,1926.0529019229075
2,1843.9607773240098,1982.4839678127673
3,1822.3704249530963,1961.0609904153348
4,1797.6353770670185,1923.5068201984345
5,1777.3725216835462,1890.0743474856172
6,1757.98438028666,1853.466371095165
7,1737.715145193086,1815.424585014321
8,1719.1050022045902,1780.2421666351252
9,1709.1227816094927,1750.5412200544333
10,1698.256618716485,1728.6055519340343
11,1678.9390035740498,1712.9510207142368
12,1663.7484133868334,1699.4942465635586
13,1650.998004488471,1686.137817284979
14,1638.2105161950985,1672.4693002792778
15,1623.068573727288,1658.3370743992928
16,1608.1033542957268,1644.6023703344827
17,1596.6590554343547,1632.7742426940713
18,1586.4536013331096,1622.7113331731196
19,1576.797016738986,1613.4900082759611
20,1567.876019534856,1604.8319855349564
21,1559.8049190588936,1597.0787847409827
22,1552.685311094363,1590.2657554926839
23,1545.8934842591536,1584.4594480267242
24,1539.7341437734694,1579.4875527213344
25,1533.5515383408517,1574.6159640892836
26,1528.2356262239273,1569.7604926387964
27,1523.3525256309044,1564.8111685009417
28,1519.140509689624,1560.0949345069866
29,1514.7775413462657,1555.3168691797293
30,1510.78298481904,1550.5123519672263
31,1506.8124533760092,1545.6619515670602
32,1503.116398344696,1540.87076338738
33,1499.3005119897286,1536.2827334577971
34,1495.8063042040376,1531.8210293298562
35,1492.3126195580448,1527.5126175509208
36,1489.2922347952685,1523.6169150771173
37,1486.285004226631,1520.2864386617557
38,1483.53787166667,1517.3658881310016
39,1480.8530506523698,1514.8334519187667
40,1478.4662208074435,1512.641205367438
41,1475.9039500252784,1510.569048352371
42,1473.4187768867491,1508.4592659720672
43,1470.917647550038,1506.1449630332518
44,1468.7059143987735,1503.6681334196091
45,1466.5566503596306,1501.3181813931924
46,1464.4971031519972,1499.036594486149
47,1462.5808341338943,1497.0046414648702
48,1460.7666310403351,1495.2885055401453
49,1459.1351104259015,1493.8109115738791
50,1457.5226497134317,1492.4745566200754
51,1456.0301249050578,1491.2619330417672
52,1454.6151719992054,1490.138826042216
53,1453.2692136175056,1489.1383994325356
54,1451.9472676717166,1488.2432744696462
55,1450.6260423384256,1487.4017333006009
56,1449.3329275487147,1486.513679475534
57,1448.056434806246,1485.563174528499
58,1446.7964465030132,1484.6303720149133
59,1445.6288324299014,1483.720360414054
60,1444.4847498850777,1482.81590598195
61,1443.3858699864509,1481.938162562918
62,1442.3032556129579,1481.0914505836038
63,1441.2610106055904,1480.2928538514075
64,1440.2521328075547,1479.5543349997854
65,1439.3337423100643,1478.8540370349017
66,1438.506143189325,1478.185412125056
67,1437.7781061822457,1477.543024547332
68,1437.156733216857,1476.8992988434754
69,1436.57954539801,1476.2368914295073
70,1436.0512640585164,1475.5477595903337
71,1435.5320214638025,1474.8703956694112
72,1435.041220021557,1474.2187553360209
73,1434.577361938585,1473.5972095531338
74,1434.149368680212,1472.9785024355372
75,1433.756243835177,1472.3508948572562
76,1433.4055612624547,1471.7251719562903
77,1433.074739495114,1471.1132830767883
78,1432.7887524500948,1470.5314463163402
79,1432.5398501240684,1469.9993347299683
80,1432.3140231273935,1469.5297761975103
81,1432.1016749901098,1469.0747168780235
82,1431.9125373551074,1468.6248901541794
83,1431.7305186832277,1468.1835568892461
84,1431.547226900083,1467.7732430366782
85,1431.342225514969,1467.4332264157506
86,1431.1000717285235,1467.1513156507813
87,1430.822933703653,1466.870881270572
88,1430.5329682604674,1466.5736669049086
89,1430.2486804968264,1466.2675309228132
90,1429.9529542988055,1465.958074986391
91,1429.6547469951884,1465.6487427875675
92,1429.3400125244098,1465.3340503777404
93,1429.0359311460109,1465.014656484232
94,1428.7290673721177,1464.7020515138302
95,1428.4449495163835,1464.4136956650884
96,1428.175219660873,1464.1577666662236
97,1427.9314489185958,1463.9356687963018
98,1427.6802671253408,1463.7503077590854
99,1427.447239753173,1463.5848856664652
100,1427.2012866926698,1463.4281424311819
101,1426.9830962203114,1463.2824560080712
102,1426.7732242630887,1463.145804021915
103,1426.5917714651982,1463.0149435285432
104,1426.4028569538043,1462.891677943634
105,1426.2450894278081,1462.7698477683157
106,1426.0919975911224,1462.650605942968
107,1425.968413296684,1462.5406665155788
108,1425.8521827401205,1462.431460500571
109,1425.773249307315,1462.3203940123767
110,1425.6998138481758,1462.2078064702391
111,1425.6475733390112,1462.0884523075274
112,1425.5868677352594,1461.9655103237912
113,1425.5334879781299,1461.8368780767664
114,1425.4635705427704,1461.7016859606185
115,1425.3984185399331,1461.5629167510133
116,1425.3292655486116,1461.430430300606
117,1425.2797042322577,1461.3158523159482
118,1425.2241492314856,1461.2072970409677
119,1425.1868453523418,1461.0965179248408
120,1425.1331244898486,1460.9873537745761
121,1425.0853921608023,1460.8840525037126
122,1425.0158939057317,1460.789277560811
123,1424.9521197382126,1460.7049873246947
124,1424.870062371373,1460.6304744075837
125,1424.7964038954908,1460.5587653173666
126,1424.7016129955032,1460.486896099532
127,1424.6148471569627,1460.4208097988026
128,1424.5089379717265,1460.392099295873
129,1424.4068110198277,1460.3820350572375
130,1424.2795713118317,1460.3538232782041
131,1424.1575556616071,1460.3131313295453
132,1424.012119408475,1460.2657591475017
133,1423.8817406106996,1460.2118105866703
134,1423.7365521226159,1460.1464133077657
135,1423.6056108126422,1460.0696041741553
136,1423.469775919163,1459.9825075001781
137,1423.3486994062255,1459.887823258131
138,1423.2253016950083,1459.7883265386108
139,1423.1247928067396,1459.687285058717
140,1423.0199587925913,1459.58496904882
141,1422.9350470227594,1459.4851588681129
142,1422.838319333603,1459.3866594811466
143,1422.7634479768763,1459.2923897511778
144,1422.6727602291198,1459.2027681139136
145,1422.6050591404996,1459.116332288535
146,1422.5144928915743,1459.035833332467
147,1422.4442905656306,1458.9643763715076
148,1422.3529784979087,1458.9000887094212
149,1422.285099114289,1458.8469680325115
150,1422.1965961219635,1458.8065247688614
151,1422.1354534718907,1458.7693392203566
152,1422.05374763207,1458.726796128337
153,1422.0035237205143,1458.678109130994
154,1421.9303958525843,1458.6263506398782
155,1421.8847300638997,1458.5720232981287
156,1421.812406280306,1458.5159966122965
157,1421.7619774604962,1458.459034969137
158,1421.6940346388856,1458.4033120976746
159,1421.6452682854076,1458.35290098714
160,1421.5854735504156,1458.308267084607
161,1421.5349512781995,1458.2670803003596
162,1421.4796618585647,1458.228844155196
163,1421.4309364849087,1458.1916451214747
164,1421.3800025853607,1458.1559419441853
165,1421.3360427755701,1458.1236287787988
166,1421.2850807935843,1458.0960071095203
167,1421.2450766462275,1458.0729915638499
168,1421.195075872138,1458.0537405713371
169,1421.1619218351805,1458.0379101747294
170,1421.1145898770592,1458.0229729043872
171,1421.082582562855,1458.00707502214
172,1421.0359149646154,1457.9893953125102
173,1421.0038679244599,1457.968951224831
174,1420.9578797392696,1457.946105752355
175,1420.9220500169815,1457.9223069837985
176,1420.8765303885998,1457.900883096273
177,1420.8343132956475,1457.8821443024335
178,1420.787057868365,1457.8643744462688
179,1420.7370729745599,1457.8466115010601
180,1420.6858414564495,1457.828120176439
181,1420.6308878409607,1457.8095825902483
182,1420.5728539217575,1457.7913263539406
183,1420.5203461450978,1457.772571506579
184,1420.4644370938959,1457.7541348703066
185,1420.4195204206421,1457.7360801449258
186,1420.366973449186,1457.717769442494
187,1420.327312031371,1457.6992994936027
188,1420.2783802028398,1457.6814911805905
189,1420.242922333566,1457.6653034568703
190,1420.1948094890095,1457.6512837024904
191,1420.161028588568,1457.638312554278
192,1420.1122653941466,1457.6257613486948
193,1420.0782551104626,1457.6139631620226
194,1420.0273521552679,1457.6034602069858
195,1419.9936727894578,1457.5938037085377
196,1419.9381551902334,1457.5844752513801
197,1419.903846386976,1457.574876544747
198,1419.846840906337,1457.5646041388445
199,1419.8131808168946,1457.5537584866902
200,1419.758224329265,1457.5428695247965
201,1419.727713191835,1457.5325168233749
202,1419.6745708272383,1457.523290949693
203,1419.6483347346143,1457.5145624682216
204,1419.6002466332807,1457.5063756061245
205,1419.579090617245,1457.498960891866
206,1419.534573701387,1457.4919775432234
207,1419.5180139499453,1457.4861658314874
208,1419.4754146052992,1457.4810633510656
209,1419.458128809101,1457.4767109875763
210,1419.4141406749404,1457.473232909924
211,1419.3930168502002,1457.4700815335855
212,1419.3484852701408,1457.4672041249655
213,1419.3273122968053,1457.4648581401614
214,1419.2837164917971,1457.4632274302394
215,1419.262809875699,1457.4614117210378
216,1419.220419035712,1457.458996811939
217,1419.201140441093,1457.456084939357
218,1419.1613893557374,1457.4525430056754
219,1419.1458205161266,1457.448289438817
220,1419.1088926024954,1457.4432687491133
221,1419.095113530209,1457.4373092925052
222,1419.0593264158776,1457.430466659976
223,1419.0470403737745,1457.4230418085717
224,1419.0123143165788,1457.4157285733286
225,1418.9994120757883,1457.409282692783
226,1418.9645221213123,1457.4044317129865
227,1418.9499536610663,1457.401542381021
228,1418.9140223435948,1457.3998289990159
229,1418.897051503817,1457.3983776620826
230,1418.8598269828703,1457.3965894353612
231,1418.8406801120964,1457.3935642445106
232,1418.8033598127968,1457.3889379475904
233,1418.7830159463851,1457.3827151121702
234,1418.7455998940632,1457.3751575936524
235,1418.7237049887497,1457.3664704535731
236,1418.6867122893182,1457.35638708795
237,1418.664367914117,1457.3453013794483
238,1418.6271582849024,1457.333274745563
239,1418.603936577399,1457.3204811921821
240,1418.5661994922712,1457.306771391658
241,1418.5441641035873,1457.2920500827263
242,1418.5069345688983,1457.2763716673362
243,1418.4852582719213,1457.2600125178817
244,1418.4466927231406,1457.2435035626677
245,1418.4237313401788,1457.2274010112073
246,1418.3830792743179,1457.2122788983982
247,1418.3592230753536,1457.1988263601388
248,1418.3172351616436,1457.1869175486624
249,1418.293241015304,1457.1759259832656
250,1418.2502930222288,1457.1661531738484
251,1418.2263361138635,1457.157000926032
252,1418.183282938812,1457.1481227052363
253,1418.1608119030375,1457.139353827358
254,1418.1197130416047,1457.130394939849
255,1418.0987590607926,1457.1210711921337
256,1418.056991849263,1457.1114269091884
257,1418.0370998204235,1457.1016214183269
258,1417.9966210296275,1457.0918298064535
259,1417.978723598273,1457.0825312628986
260,1417.9399014737023,1457.0734755676754
261,1417.9239321628884,1457.064580562586
262,1417.887025705709,1457.0558126218618
263,1417.8731954949997,1457.0471916772735
264,1417.8381519513246,1457.0391358746838
265,1417.8268057440987,1457.0322201580452
266,1417.7937026018176,1457.026071548572
267,1417.7840326097198,1457.0201737465447
268,1417.7516985270072,1457.0146082000979
269,1417.7424003786946,1457.0094904352304
270,1417.710376267259,1457.0049914645429
271,1417.7011572119911,1457.0009151869745
272,1417.6701536282446,1456.9968305188559
273,1417.6613836921565,1456.992607900838
274,1417.6311949089895,1456.9883502970326
275,1417.622588171673,1456.984283102164
276,1417.5927693102672,1456.9803748006975
277,1417.583784725232,1456.9767371583748
278,1417.5545171998847,1456.973306907029
279,1417.5452095264982,1456.9699764142429
280,1417.5158075925706,1456.9672401380485
281,1417.505954338328,1456.965277726306
282,1417.4764604588734,1456.9632112076947
283,1417.4662048466716,1456.9609255665637
284,1417.4365087711196,1456.9583682190505
285,1417.4257078579985,1456.9556753961754
286,1417.3958201848977,1456.9531826600837
287,1417.3850078315918,1456.950777882239
288,1417.3560737536598,1456.9483417396873
289,1417.3466056834152,1456.945696006112
290,1417.3180641922827,1456.9428404821992
291,1417.3076376794584,1456.940093703893
292,1417.279209975026,1456.937363332916
293,1417.2679242990714,1456.9344203148994
294,1417.239437129771,1456.930952951589
295,1417.2272445724814,1456.9269366858584
296,1417.1985739932554,1456.9224626279654
297,1417.1856846743738,1456.9176817033126
298,1417.156925437154,1456.9125836474277
299,1417.143177943216,1456.9073174781793
300,1417.1143615129884,1456.9023774013885
301,1417.1000347173863,1456.8979273691693


==> Data/SPD/ImageCP-Cost.csv <==
1,85.44462834620515
2,84.70817214338634
3,83.99762730304997
4,83.10408325912253
5,82.11685637580698
6,81.14459382087747
7,80.2236648148343
8,79.35228183396363
9,78.51603506754932
10,77.7028162748152
11,76.90761994276119
12,76.13012251603419
13,75.37180590467776
14,74.6177908676351
15,73.81219594274562
16,72.99299254377343
17,72.15652682035376
18,71.29224273995466
19,70.38336599389339
20,69.40931969637407
21,68.34832459964932
22,67.1844873129301
23,65.91072341708731
24,64.53537533108617
25,63.12481579878601
26,61.640768605706604
27,60.12613714857889
28,58.73049119896356
29,57.60713130630267
30,57.49551118400399
31,58.1620291871512
32,58.710233399612804
33,59.08373691616121
34,59.30570618873054
35,59.607839988606564
36,59.66786995094198
37,59.49945829642259
38,59.10661561567634
39,58.47807304195642
40,57.69048346249788
41,57.07248799857287
42,56.620079762541145
43,55.92439932069027
44,54.92719491162181
45,53.80507409944161
46,52.792496105057914
47,52.368194320913865
48,51.75851530918833
49,51.0797864602244
50,50.42561138419951
51,50.602794120759924
52,51.07550591969193
53,51.274057126109795
54,51.19404653019486
55,50.926223809580485
56,50.499764030326745
57,50.07550633493671
58,49.64613241252353
59,49.402995048243625
60,49.71562124070078
61,50.09766888099888
62,50.42445518951039
63,50.71410035530353
64,50.83191757404934
65,50.80158408777586
66,50.647106097862746
67,50.38673910582985
68,50.032550408949476
69,49.592413267050446
70,49.072323779492606
71,48.59404051505348
72,48.47592960888421
73,48.37492913497472
74,48.06213749265155
75,47.57075507360108
76,46.92705724570328
77,46.17712566887874
78,45.36709672913693
79,44.569564928233895
80,44.271410667392466
81,43.8515020753066
82,43.35098184532127
83,43.041421548423145
84,42.78811261037819
85,42.445824584549335
86,42.02469831037242
87,41.87976987928913
88,41.94547928842986
89,41.97242339588665
90,41.94460739045883
91,41.81425672062752
92,41.56442154111546
93,41.352973616186794
94,41.45774212948818
95,41.595617822551084
96,41.69767664485578
97,41.66350382781404
98,41.66469704283893
99,41.48832534036557
100,41.175930441577435
101,41.043238284762516
102,41.022516364937175
103,41.064671030552915
104,41.00708032707412
105,40.87999314151881
106,40.71431109580622
107,40.46984098358886
108,40.16159933574915
109,39.85398190270726
110,39.53227615470848
111,39.2027385795646
112,38.917545001903136
113,38.66432347216494


==> Data/SPD/ImageCPPA-Cost.csv <==
1,83.65629887844139
2,83.11630477390288
3,82.78926712425421
4,82.51691068839473
5,82.2697998336381
6,82.03855482030639
7,81.81901604494499
8,81.60880736516064
9,81.40632934547494
10,81.21040121168429
11,81.0201065279421
12,80.83471361038659
13,80.65362800034066
14,80.47636092707265
15,80.30250687179004
16,80.13172688046113
17,79.96373579167673
18,79.79829227214212
19,79.63519093728613
20,79.4742560579318
21,79.31533649400886
22,79.15830158944001
23,79.00303782720631
24,78.84944609027079
25,78.69743940850887
26,78.54694109767263
27,78.39788321617308
28,78.2502052806635
29,78.10385319325788
30,77.95877834247196
31,77.81493684730057
32,77.67228891962954
33,77.53079832481362
34,77.39043192393218
35,77.25115928423294
36,77.11295234664544
37,76.97578514121851
38,76.83963354289384
39,76.70447506133118
40,76.57028865955246
41,76.43705459703637
42,76.30475429360698
43,76.17337021105797
44,76.04288574992799
45,75.91328515925763
46,75.78455345749427
47,75.65667636298166
48,75.52964023272712
49,75.40343200831167
50,75.27803916799331
51,75.15344968418263
52,75.02965198559322
53,74.90663492346528
54,74.78438774134632
55,74.6629000479851
56,74.54216179295966
57,74.42216324469945
58,74.30289497062432
59,74.18434781914829
60,74.0665129033273
61,73.94938158597343
62,73.83294546606108
63,73.717196366287
64,73.60212632166166
65,73.48772756901403
66,73.37399253732318
67,73.26091383878226
68,73.14848426053014
69,73.0366967569754
70,72.92554444266125
71,72.81502058561784
72,72.70511860115312
73,72.59583204604927
74,72.48715461311853
75,72.37908012609553
76,72.27160253483272
77,72.16471591077335
78,72.05841444267912
79,71.9526924325946
80,71.84754429202573
81,71.74296453831904
82,71.63894779122434
83,71.53548876962935
84,71.43258228845215
85,71.33022325568004
86,71.22840666954738
87,71.12712761584173
88,71.02638126532625
89,70.92616287127862
90,70.82646776713213
91,70.72729136421525
92,70.62862914958548
93,70.53047668394969
94,70.43282959966515
95,70.33568359882322
96,70.23903445139845
97,70.14287799347511
98,70.04721012553573
99,69.95202681081166
100,69.85732407369417
101,69.76309799820373
102,69.66934472650817
103,69.57606045749718
104,69.48324144540314
105,69.39088399846742
106,69.29898447765345
107,69.2075392954013
108,69.11654491442278
109,69.02599784653563
110,68.93589465153434
111,68.8462319360976
112,68.75700635273
113,68.66821459873638
114,68.57985341522641
115,68.49191958615218
116,68.40440993737273
117,68.31732133574795
118,68.2306506882579
119,68.14439494114941
120,68.05855107910831
121,67.97311612445364
122,67.88808713635618
123,67.80346121008051
124,67.71923547624591
125,67.63540710011092
126,67.55197328087618
127,67.46893125100708
128,67.38627827557595
129,67.30401165162067
130,67.2221287075231
131,67.14062680240157
132,67.05950332552172
133,66.9787556957235
134,66.89838136086108
135,66.81837779726015
136,66.7387425091872
137,66.65947302833494
138,66.58056691331973
139,66.50202174919141
140,66.42383514695639
141,66.34600474311483
142,66.26852819920525
143,66.19140320136535
144,66.11462745990023
145,66.03819870886223
146,65.96211470564349
147,65.88637323057526
148,65.81097208653796
149,65.73590909858444
150,65.66118211356473
151,65.58678899976776
152,65.51272764656582
153,65.4389959640721
154,65.36559188280164
155,65.29251335334514
156,65.21975834604541
157,65.1473248506859
158,65.07521087618349
159,65.00341445028903
160,64.9319336192961
161,64.86076644775373
162,64.78991101818815
163,64.71936543082965
164,64.64912780334585
165,64.57919627057946
166,64.50956898429502
167,64.44024411292767
168,64.3712198413402
169,64.30249437058313
170,64.23406591766218
171,64.16593271530793
172,64.09809301175441
173,64.03054507051743
174,63.96328717018267
175,63.89631760419351
176,63.82963468064686
177,63.76323672209182
178,63.69712206533177
179,63.63128906123216
180,63.56573607453055
181,63.5004614836519
182,63.435463680526794
183,63.37074107041293
184,63.306292071721685
185,63.24211511584651
186,63.178208646995095
187,63.11457112202561
188,63.051201010285546
189,62.98809679345282
190,62.92525696538192
191,62.86268003195102
192,62.800364510912715
193,62.73830893174941
194,62.67651183552685
195,62.614971774755844
196,62.553687313252105
197,62.492657026001716
198,62.431879499026905
199,62.37135332925611
200,62.311077124394124
201,62.251049502797414
202,62.19126909334937
203,62.13173453533889
204,62.07244447834006
205,62.013397582095585
206,61.954592516401476
207,61.89602796099216
208,61.83770260543043
209,61.7796151489969
210,61.72176430058413
211,61.66414877858749
212,61.60676731080416
213,61.549618634329086
214,61.49270149545479
215,61.43601464957243
216,61.37955686107399
217,61.32332690325668
218,61.26732355822941
219,61.21154561681845
220,61.15599187847823
221,61.10066115119931
222,61.04555225142218
223,60.99066400394882
224,60.93599524185705
225,60.8815448064171
226,60.82731154700852
227,60.773294321037376
228,60.71949199385791
229,60.665903438690044
230,60.61252753654459
231,60.5593631761441
232,60.506409253848865
233,60.453664673580896
234,60.401128346750326
235,60.34879919218533
236,60.29667613605659
237,60.24475811181141
238,60.19304406010117
239,60.1415329287137
240,60.09022367250746
241,60.039115253342665
242,59.98820664001786
243,59.93749680820363
244,59.88698474038103
245,59.83666942577578
246,59.78654986029935
247,59.73662504648604
248,59.68689399343309
249,59.637355716741155
250,59.58800923845642
251,59.5388535870111
252,59.48988779716801
253,59.441110909963385
254,59.392521972650854
255,59.34412003864753
256,59.29590416747879
257,59.24787342472598
258,59.20002688197196
259,59.15236361675066
260,59.10488271249484
261,59.05758325848434
262,59.01046434979802
263,58.96352508726256
264,58.916764577403775
265,58.87018193239784
266,58.82377627002529
267,58.77754671362217
268,58.73149239203433
269,58.68561243957014
270,58.6399059959563
271,58.594372206292356
272,58.54901022100689
273,58.50381919581301
274,58.458798291664365
275,58.41394667471397
276,58.36926351627036
277,58.32474799275666
278,58.28039928566845
279,58.2362165815334
280,58.1921990718704
281,58.148345953150226
282,58.10465642675534
283,58.06112969894084
284,58.01776498079629
285,57.97456148820753
286,57.931518441817595
287,57.88863506699089
288,57.84591059377582
289,57.80334425686743
290,57.76093529557256
291,57.71868295377227
292,57.67658647988843
293,57.63464512684692
294,57.5928581520445
295,57.551224817313624
296,57.50974438888851
297,57.46841613737196
298,57.42723933770196
299,57.38621326911873
300,57.34533721513279
301,57.30461046349145
302,57.26403230614886
303,57.22360203923216
304,57.1833189630125
305,57.143182381873345
306,57.10319160427849
307,57.06334594274442
308,57.02364471380808
309,56.98408723799853
310,56.9446728398063
311,56.905400847656296
312,56.866270593876834
313,56.82728141467258
314,56.788432650096084
315,56.74972364401877
316,56.71115374410496
317,56.672722301783026
318,56.63442867221853
319,56.59627221428787
320,56.5582522905514
321,56.52036826722683
322,56.48261951416312
323,56.445005404814765
324,56.407525316216095
325,56.37017862895537
326,56.33296472715081
327,56.29588299842428
328,56.25893283387727
329,56.22211362806698
330,56.1854247789802
331,56.1488656880119
332,56.11243575993905
333,56.07613440289851
334,56.03996102836304
335,56.00391505111761
336,55.967995889238104
337,55.93220296406691
338,55.89653570019053
339,55.860993525418905
340,55.825575870760964
341,55.790282170403806
342,55.75511186169122
343,55.720064385101736
344,55.685139184227
345,55.650335705751345
346,55.61565339942935
347,55.58109171806636
348,55.54665011749793
349,55.51232805656778
350,55.478124997109376
351,55.44404040392486
352,55.41007374476463
353,55.376224490308985
354,55.34249211414702
355,55.30887609275771
356,55.27537590549161
357,55.241991034549926
358,55.20872096496687
359,55.175565184590724
360,55.142523184064586
361,55.109594456808544
362,55.076778499001065
363,55.044074809560314
364,55.01148289012725
365,54.97900224504677
366,54.94663238135034
367,54.91437280873817
368,54.88222303956263
369,54.850182588809574
370,54.818250974082275
371,54.786427715583734
372,54.75471233610022
373,54.72310436098449
374,54.6916033181388
375,54.660208737998644
376,54.62892015351643
377,54.59773710014569
378,54.56665911582406
379,54.53568574095749
380,54.504816518405896
381,54.4740509934646
382,54.44338871385172
383,54.41282922969123
384,54.382372093497125
385,54.35201686015891
386,54.32176308692726
387,54.291610333397365
388,54.26155816149497
389,54.23160613546172
390,54.201753821840384
391,54.172000789460185
392,54.14234660942226
393,54.11279085508569
394,54.083333102053246
395,54.05397292815715
396,54.02470991344529
397,53.99554364016652
398,53.96647369275865
399,53.93749965783315
400,53.90862112416186
401,53.87983768266416
402,53.85114892639331
403,53.82255445052328
404,53.79405385233489
405,53.76564673120381
406,53.73733268858694
407,53.70911132800978
408,53.680982255053344
409,53.65294507734246
410,53.62499940453171
411,53.597144848293645
412,53.56938102230696
413,53.54170754224334
414,53.51412402575598
415,53.48663009246637
416,53.45922536395347
417,53.43190946374124
418,53.40468201728638
419,53.37754265196736
420,53.3504909970722
421,53.32352668378704
422,53.29664934518413
423,53.269858616211636
424,53.24315413368134
425,53.21653553625674
426,53.190002464443594
427,53.163554560577495
428,53.13719146881307
429,53.11091283511309
430,53.08471830723813
431,53.058607534735216
432,53.03258016892717
433,53.0066358629017
434,52.980774271501446
435,52.954995051313226
436,52.92929786065772
437,52.90368235957867
438,52.878148209832815
439,52.85269507488077
440,52.8273226198751
441,52.80203051165083
442,52.77681841871671
443,52.75168601124375
444,52.72663296105641
445,52.701658941621574
446,52.67676362804053
447,52.651946697038234
448,52.62720782695337
449,52.60254669773016
450,52.57796299090822
451,52.55345638961239
452,52.5290265785451
453,52.504673243975716
454,52.48039607373188
455,52.45619475719057
456,52.432068985268906
457,52.40801845041472
458,52.38404284659872
459,52.360141869303796
460,52.33631521551863
461,52.31256258372653
462,52.28888367389836
463,52.265278187483794
464,52.241745827401466
465,52.21828629803191
466,52.19489930520845
467,52.1715845562088
468,52.14834175974637
469,52.12517062596379
470,52.10207086642147
471,52.079042194092686
472,52.05608432335356
473,52.03319696997518
474,52.0103798511162
475,51.98763268531412
476,51.96495519247875
477,51.9423470938824
478,51.919808112153646
479,51.897337971268996
480,51.87493639654504
481,51.85260311463143
482,51.83033785350206
483,51.808140342449285
484,51.78601031207469
485,51.763947494282924
486,51.74195162227369
487,51.720022430534215
488,51.69815965483278
489,51.67636303221042
490,51.654632300974484
491,51.632967200691226
492,51.61136747217833
493,51.58983285749915
494,51.568363099954205
495,51.54695794407456
496,51.52561164259149
497,51.504315915015106
498,51.48306575708848
499,51.461853942405725
500,51.44067990787295
501,51.41953520580353
502,51.398420357978445
503,51.3773285110489
504,51.35625900638989
505,51.33520781122975
506,51.31417218377457
507,51.29315077571351
508,51.27213901969658
509,51.25113713760508
510,51.23013988698767
511,51.20914727091627
512,51.188155178079825
513,51.16716115376862
514,51.146164185762075
515,51.12515744113473
516,51.10413839991165
517,51.08310194185914
518,51.0620394317565
519,51.04093778893028
520,51.01980038996928
521,50.99863120012642
522,50.97743399503427
523,50.956212529111085
524,50.93497065358016
525,50.91371230570358
526,50.89244143842746
527,50.87116194446438
528,50.84987759577088
529,50.82859200244834
530,50.807308588680065
531,50.78603058166944
532,50.76476100972086
533,50.74350270634332
534,50.722258318064895
535,50.70103031431533
536,50.67982099827179
537,50.658632517941285
538,50.63746687702538
539,50.61632594530421
540,50.59521146839258
541,50.574125076808144
542,50.55306829434302
543,50.532042545752844
544,50.511049163807144
545,50.49008939574066
546,50.46916440915982
547,50.448275297449214
548,50.427423084724566
549,50.40660873037959
550,50.38583313326027
551,50.36509713550796
552,50.34440152609925
553,50.32374704411305
554,50.30313438175152
555,50.282564187136146
556,50.262037066901335
557,50.24155358859876
558,50.22111428293735
559,50.20071964586475
560,50.180370140508366
561,50.1600661989867
562,50.13980822410052
563,50.11959659091521
564,50.09943164823959
565,50.07931372001427
566,50.05924310661126
567,50.03922008605467
568,50.019244915167256
569,49.999317830648515
570,49.97943905008773
571,49.95960877292117
572,49.93982718132952
573,49.92009444108854
574,49.90041070236858
575,49.88077610049213
576,49.861190756648206
577,49.84165477856843
578,49.822168261167064
579,49.80273128714642
580,49.78334392757206
581,49.76400624241646
582,49.744718281075045
583,49.72548008285811
584,49.70629167745558
585,49.687153085379386
586,49.66806431838539
587,49.64902537987382
588,49.63003626527014
589,49.611096962388814
590,49.592207451779046
591,49.57336770705568
592,49.5545776952129
593,49.53583737692604
594,49.51714670683725
595,49.498505633830234
596,49.47991410129251
597,49.46137204736412
598,49.442879405178594
599,49.42443610309185
600,49.406042064900575
601,49.3876972100526
602,49.36940145384782
603,49.351154707630435
604,49.33295687897358
605,49.314807871856516
606,49.29670758683321
607,49.27865592119602
608,49.260652769130544
609,49.242698021866424
610,49.22479156781964
611,49.20693329273191
612,49.189123079800794
613,49.17136080980964
614,49.153646361246786
615,49.135979610425075
616,49.11836043159284
617,49.10078869704269
618,49.083264277216294
619,49.06578704080281
620,49.04835685483545
621,49.03097358478439
622,49.01363709464542
623,48.99634724702423
624,48.979103903219695
625,48.961906923301456
626,48.944756166187204
627,48.92765148971473
628,48.9105927507114
629,48.89357980506291
630,48.876612507777494
631,48.85969071304805
632,48.842814274312246
633,48.82598304431021
634,48.80919687514005
635,48.792455618310136
636,48.77575912479239
637,48.759107245069224
638,48.74249982918232
639,48.725936726777825
640,48.70941778714926
641,48.6929428592813
642,48.676511791888245
643,48.660124433453646
644,48.643780632268516
645,48.627480236465104
646,48.61122309405262
647,48.59500905295096
648,48.578837961020184
649,48.562709666092935
650,48.54662401600296
651,48.53058085861365
652,48.51458004184322
653,48.4986214136928
654,48.482704822269724
655,48.466830115811945
656,48.45099714270996
657,48.43520575153012
658,48.41945579103349
659,48.403747110197784
660,48.388079558235134
661,48.37245298461087
662,48.35686723906152
663,48.3413221716109
664,48.325817632586386
665,48.31035347263444
666,48.29492954273467
667,48.279545694214946
668,48.264201778763265
669,48.24889764844175
670,48.23363315569822
671,48.218408153376906
672,48.20322249473185
673,48.188076033434626
674,48.1729686235861
675,48.15790011972541
676,48.1428703768387
677,48.127879250367684
678,48.1129265962183
679,48.09801227076779
680,48.08313613087202
681,48.06829803387282
682,48.05349783760389
683,48.038735400396526
684,48.0240105810871
685,48.009323239020674
686,47.994673234056734
687,47.98006042657355
688,47.9654846774743
689,47.95094584818815
690,47.936443800677495
691,47.92197839743911
692,47.90754950150841
693,47.893156976463025
694,47.87880068642448
695,47.86448049606173
696,47.850196270593145
697,47.8359478757893
698,47.821735177973224
699,47.807558044024276
700,47.793416341378645
701,47.77930993803029
702,47.76523870253312
703,47.75120250400165
704,47.73720121211137
705,47.72323469710007
706,47.709302829768255
707,47.69540548147954
708,47.68154252416012
709,47.66771383030052
710,47.653919272954006
711,47.64015872573771
712,47.62643206283127
713,47.612739158976886
714,47.59907988947951
715,47.585454130205484
716,47.57186175758182
717,47.55830264859599
718,47.544776680794676
719,47.53128373228281
720,47.51782368172282
721,47.50439640833309
722,47.491001791887214
723,47.477639712712644
724,47.46431005168834
725,47.4510126902456
726,47.43774751036408
727,47.42451439457166
728,47.41131322594315
729,47.39814388809735
730,47.38500626519651
731,47.37190024194457
732,47.35882570358371
733,47.34578253589511
734,47.33277062519463
735,47.3197898583328
736,47.30684012269199
737,47.293921306183535
738,47.28103329724746
739,47.26817598484938
740,47.255349258478404
741,47.24255300814528
742,47.229787124380394
743,47.217051498230894
744,47.20434602125951
745,47.191670585540905
746,47.179025083661074
747,47.166409408714166
748,47.15382345429972
749,47.14126711452201
750,47.12874028398528
751,47.11624285779444
752,47.103774731549734
753,47.091335801346474
754,47.07892596377188
755,47.06654511590227
756,47.054193155301874
757,47.041869980019364
758,47.02957548858601
759,47.017309580012935
760,47.00507215378893
761,46.992863109877845
762,46.98068234871701
763,46.96852977121321
764,46.956405278741606
765,46.944308773142716
766,46.93224015672051
767,46.92019933223885
768,46.90818620292116
769,46.89620067244551
770,46.88424264494345
771,46.872312024998095
772,46.86040871764091
773,46.84853262834936
774,46.836683663044894
775,46.82486172808984
776,46.81306673028618
777,46.80129857687203
778,46.789557175519306
779,46.77784243433287
780,46.76615426184601
781,46.75449256701917
782,46.742857259237454
783,46.73124824830903
784,46.71966544446085
785,46.70810875833865
786,46.69657810100294
787,46.68507338392698
788,46.67359451899547
789,46.66214141850026
790,46.6507139951411
791,46.639312162019806
792,46.627935832640176
793,46.61658492090575
794,46.60525934111706
795,46.59395900796844
796,46.582683836548114
797,46.57143374233355
798,46.560208641190684
799,46.549008449371115
800,46.53783308351039
801,46.526682460625295
802,46.515556498112446
803,46.50445511374489
804,46.49337822567104
805,46.482325752411995
806,46.47129761286041
807,46.46029372627609
808,46.44931401228638
809,46.43835839088336
810,46.42742678242058
811,46.41651910761202
812,46.405635287530636
813,46.39477524360446
814,46.383938897616424
815,46.37312617170157
816,46.36233698834441
817,46.351571270378074
818,46.34082894098192
819,46.330109923678926
820,46.31941414233491
821,46.308741521154836
822,46.29809198468347
823,46.28746545780052
824,46.276861865720576
825,46.26628113399153
826,46.25572318849075
827,46.24518795542468
828,46.23467536132702
829,46.22418533305623
830,46.213717797793926
831,46.20327268304318
832,46.19284991662654
833,46.18244942668379
834,46.1720711416715
835,46.161714990359556
836,46.15138090183052
837,46.141068805477346
838,46.130778631002144
839,46.120510308413714
840,46.11026376802617
841,46.100038940457665
842,46.08983575662752
843,46.0796541477561
844,46.06949404536145
845,46.059355381259195
846,46.0492380875594
847,46.039142096666254
848,46.02906734127552
849,46.01901375437308
850,46.008981269233914
851,45.99896981941906
852,45.98897933877573
853,45.979009761435144
854,45.969061021809566
855,45.95913305459328
856,45.94922579475888
857,45.93933917755649
858,45.92947313851229
859,45.91962761342745
860,45.90980253837546
861,45.89999784970135
862,45.8902134840203
863,45.880449378216184
864,45.87070546943893
865,45.86098169510487
866,45.85127799289438
867,45.84159430074959
868,45.83193055687483
869,45.82228669973331
870,45.812662668047246
871,45.80305840079532
872,45.79347383721189
873,45.78390891678524
874,45.774363579256374
875,45.76483776461795
876,45.75533141311259
877,45.74584446523114
878,45.7363768617119
879,45.72692854353943
880,45.71749945194268
881,45.708089528393685
882,45.698698714606905
883,45.6893269525373
884,45.679974184379105
885,45.67064035256452
886,45.66132539976339
887,45.65202926888
888,45.64275190305406
889,45.633493245657135
890,45.62425324029345
891,45.6150318307984
892,45.60582896123473
893,45.59664457589534
894,45.58747861929896
895,45.57833103619059
896,45.56920177153916
897,45.56009077053763
898,45.55099797860048
899,45.54192334136387
900,45.53286680468344
901,45.52382831463306
902,45.51480781750504
903,45.50580525980769
904,45.49682058826393
905,45.48785374981226
906,45.47890469160278
907,45.4699733609981
908,45.4610597055719
909,45.45216367310704
910,45.44328521159544
911,45.434424269236246
912,45.42558079443516
913,45.416754735803416
914,45.40794604215654
915,45.39915466251311
916,45.390380546094185
917,45.381623642322296
918,45.37288390081936
919,45.364161271407184
920,45.35545570410529
921,45.34676714913042
922,45.33809555689554
923,45.329440878008384
924,45.32080306327114
925,45.312182063679046
926,45.30357783041946
927,45.29499031487074
928,45.28641946860151
929,45.27786524336973
930,45.2693275911216
931,45.260806463990576
932,45.252301814296736
933,45.24381359454519
934,45.23534175742596
935,45.22688625581254
936,45.218447042760516
937,45.21002407150867
938,45.201617295474634
939,45.19322666825819
940,45.184852143636114
941,45.17649367556473
942,45.1681512181769
943,45.15982472578209
944,45.15151415286557
945,45.14321945408663
946,45.134940584279235
947,45.12667749844911
948,45.118430151775044
949,45.110198499606284
950,45.1019824974637
951,45.09378210103564
952,45.0855972661809
953,45.07742794892603
954,45.06927410546369
955,45.06113569215284
956,45.05301266551919
957,45.044904982252035
958,45.03681259920426
959,45.02873547339256
960,45.020673561995125
961,45.01262682235229
962,45.00459521196434
963,44.996578688491894
964,44.988577209754595
965,44.98059073373052
966,44.97261921855493
967,44.96466262252043
968,44.956720904075354
969,44.94879402182357
970,44.94088193452329
971,44.93298460108641
972,44.925101980578496
973,44.91723403221718
974,44.90938071537151
975,44.90154198956142
976,44.893717814457546
977,44.88590814987985
978,44.87811295579624
979,44.870332192324454
980,44.86256581972748
981,44.8548137984161
982,44.847076088947404
983,44.839352652022974
984,44.83164344848946
985,44.82394843933719
986,44.81626758569993
987,44.80860084885363
988,44.80094819021687
989,44.793309571348374
990,44.78568495394879
991,44.77807429985765
992,44.77047757105366
993,44.762894729655
994,44.75532573791719
995,44.74777055823273
996,44.74022915313222
997,44.732701485280884
998,44.72518751747974
999,44.71768721266497
1e3,44.71020053390631
1001,44.70272744440777
1002,44.69526790750566
1003,44.68782188666904
1004,44.68038934549804
1005,44.6729702477252
1006,44.66556455721201
1007,44.65817223795086
1008,44.65079325406322
1009,44.643427569798654
1010,44.636075149536104
1011,44.62873595778109
1012,44.621409959166165
1013,44.61409711845087
1014,44.606797400519575
1015,44.59951077038302
1016,44.59223719317568
1017,44.58497663415636
1018,44.57772905870786
1019,44.57049443233532
1020,44.56327272066688
1021,44.55606388945222
1022,44.548867904562144
1023,44.54168473198857
1024,44.534514337843625
1025,44.52735668835894
1026,44.52021174988546
1027,44.513079488892714
1028,44.505959871968116
1029,44.49885286581704
1030,44.49175843726138
1031,44.48467655324019
1032,44.47760718080781
1033,44.47055028713454
1034,44.46350583950555
1035,44.45647380531983
1036,44.44945415209139
1037,44.442446847447314
1038,44.435451859127106
1039,44.42846915498279
1040,44.4214987029789
1041,44.414540471191245
1042,44.40759442780616
1043,44.40066054112063
1044,44.39373877954164
1045,44.38682911158605
1046,44.379931505878744
1047,44.37304593115451
1048,44.366172356254836
1049,44.35931075012954
1050,44.3524610818355
1051,44.34562332053579
1052,44.33879743550064
1053,44.33198339610453
1054,44.325181171828916
1055,44.31839073225825
1056,44.311612047082576
1057,44.30484508609562
1058,44.29808981919428
1059,44.291346216378216
1060,44.28461424775057
1061,44.27789388351483
1062,44.27118509397867
1063,44.2644878495485
1064,44.25780212073279
1065,44.251127878140416
1066,44.24446509247957
1067,44.23781373455847
1068,44.23117377528422
1069,44.22454518566206
1070,44.21792793679606
1071,44.211321999888035
1072,44.204727346237
1073,44.19814394723894
1074,44.191571774386276
1075,44.18501079926747
1076,44.17846099356744
1077,44.17192232906522
1078,44.16539477763598
1079,44.1588783112483
1080,44.15237290196572
1081,44.14587852194498
1082,44.13939514343633
1083,44.13292273878295
1084,44.12646128042021
1085,44.12001074087623
1086,44.11357109276982
1087,44.107142308812655
1088,44.100724361806165
1089,44.0943172246426
1090,44.08792087030473
1091,44.08153527186499
1092,44.07516040248541
1093,44.06879623541663
1094,44.06244274399809
1095,44.056099901658555
1096,44.04976768191318
1097,44.04344605836589
1098,44.037135004707295
1099,44.0308344947151
1100,44.0245445022537
1101,44.01826500127272
1102,44.011995965808836
1103,44.005737369983464
1104,43.99948918800285
1105,43.993251394158406
1106,43.98702396282593
1107,43.98080686846509
1108,43.97460008561917
1109,43.96840358891487
1110,43.96221735306197
1111,43.95604135285305
1112,43.94987556316203
1113,43.9437199589465
1114,43.93757451524418
1115,43.93143920717438
1116,43.925314009938134
1117,43.91919889881629
1118,43.9130938491703
1119,43.90699883644151
1120,43.9009138361516
1121,43.89483882390011
1122,43.88877377536686
1123,43.88271866631013
1124,43.87667347256623
1125,43.870638170049425
1126,43.86461273475176
1127,43.85859714274329
1128,43.852591370170714
1129,43.84659539325722
1130,43.84060918830274
1131,43.83463273168353
1132,43.8286659998516
1133,43.82270896933449
1134,43.816761616734624
1135,43.81082391873012
1136,43.804895852072775
1137,43.79897739359008
1138,43.79306852018205
1139,43.787169208823414
1140,43.7812794365618
1141,43.775399180518605
1142,43.76952841788767
1143,43.763667125935285
1144,43.757815282000436
1145,43.75197286349363
1146,43.74613984789751
1147,43.74031621276568
1148,43.7345019357238
1149,43.72869699446683
1150,43.722901366761405
1151,43.71711503044476
1152,43.71133796342321
1153,43.70557014367331
1154,43.69981154924045
1155,43.694062158240314
1156,43.68832194885678
1157,43.682590899342344
1158,43.6768689880179
1159,43.67115619327288
1160,43.66545249356349
1161,43.659757867415024
1162,43.654072293418594
1163,43.648395750233135
1164,43.642728216584196
1165,43.63706967126387
1166,43.6314200931303
1167,43.62577946110813
1168,43.62014775418659
1169,43.61452495142196
1170,43.608911031934554
1171,43.60330597490993
1172,43.597709759598274
1173,43.59212236531481
1174,43.58654377143807
1175,43.58097395741103
1176,43.57541290274086
1177,43.56986058699688
1178,43.564316989812816
1179,43.55878209088459
1180,43.55325586997151
1181,43.5477383068952
1182,43.5422293815389
1183,43.53672907384835
1184,43.53123736383105
1185,43.52575423155615
1186,43.52027965715354
1187,43.51481362081478
1188,43.50935610279177
1189,43.50390708339715
1190,43.498466543004035
1191,43.49303446204566
1192,43.487610821014854
1193,43.4821956004639
1194,43.47678878100552
1195,43.4713903433106
1196,43.46600026810944
1197,43.46061853619101
1198,43.45524512840251
1199,43.44988002565049
1200,43.44452320889788
1201,43.439174659167335
1202,43.433834357537165
1203,43.4285022851448
1204,43.42317842318404
1205,43.41786275290592
1206,43.41255525561807
1207,43.40725591268418
1208,43.401964705525906
1209,43.39668161561936
1210,43.391406624496916
1211,43.38613971374713
1212,43.38088086501405
1213,43.375630059996055
1214,43.37038728044786
1215,43.365152508178525
1216,43.359925725050964
1217,43.35470691298413
1218,43.34949605394971
1219,43.34429312997471
1220,43.33909812313877
1221,43.33391101557623
1222,43.32873178947412
1223,43.32356042707285
1224,43.318396910666515
1225,43.31324122260098
1226,43.308093345275786
1227,43.302953261141916
1228,43.29782095270361
1229,43.29269640251642
1230,43.28757959318797
1231,43.28247050737782
1232,43.27736912779674
1233,43.272275437206865
1234,43.26718941842128
1235,43.26211105430414
1236,43.257040327770326
1237,43.251977221785395
1238,43.24692171936444
1239,43.241873803574514
1240,43.23683345753037
1241,43.231800664397795
1242,43.226775407392495
1243,43.22175766977894
1244,43.21674743487096
1245,43.2117446860315
1246,43.20674940667231
1247,43.201761580254356
1248,43.196781190286345
1249,43.19180822032598
1250,43.18684265397857
1251,43.18188447489783
1252,43.17693366678504
1253,43.17199021338951
1254,43.16705409850731
1255,43.162125305982784
1256,43.15720381970612
1257,43.152289623615864
1258,43.14738270169654
1259,43.14248303797902
1260,43.13759061654148
1261,43.13270542150744
1262,43.127827437047095
1263,43.12295664737684
1264,43.11809303675781
1265,43.11323658949769
1266,43.10838728994955
1267,43.103545122510866
1268,43.09871007162549
1269,43.093882121781164
1270,43.08906125751085
1271,43.08424746339199
1272,43.07944072404729
1273,43.074641024142124
1274,43.06984834838744
1275,43.06506268153774
1276,43.06028400839098
1277,43.05551231378948
1278,43.050747582618285
1279,43.04598979980663
1280,43.04123895032627
1281,43.0364950191925
1282,43.0317579914627
1283,43.027027852238305
1284,43.022304586662415
1285,43.01758817992011
1286,43.0128786172401
1287,43.00817588389245
1288,43.00347996518903
1289,42.998790846484155
1290,42.99410851317296
1291,42.98943295069313
1292,42.98476414452287
1293,42.98010208018209
1294,42.9754467432321
1295,42.970798119274264
1296,42.966156193951235
1297,42.961520952946714
1298,42.9568923819843
1299,42.95227046682811
1300,42.94765519328303
1301,42.943046547193354
1302,42.93844451444373
1303,42.93384908095835
1304,42.92926023270117
1305,42.924677955675755
1306,42.920102235924915
1307,42.91553305953116
1308,42.91097041261523
1309,42.90641428133784
1310,42.90186465189794
1311,42.89732151053329
1312,42.89278484352029
1313,42.88825463717387
1314,42.88373087784684
1315,42.879213551930896
1316,42.8747026458549
1317,42.87019814608653
1318,42.865700039130296
1319,42.86120831152928
1320,42.85672294986325
1321,42.85224394075006
1322,42.84777127084408
1323,42.843304926837504
1324,42.8388448954588
1325,42.834391163474336
1326,42.82994371768618
1327,42.825502544933265
1328,42.821067632091456
1329,42.81663896607226
1330,42.81221653382421
1331,42.8078003223314
1332,42.80339031861401
1333,42.79898650972818
1334,42.79458888276544
1335,42.79019742485356
1336,42.78581212315503
1337,42.78143296486871
1338,42.77705993722751
1339,42.77269302750038
1340,42.768332222990836
1341,42.76397751103729
1342,42.75962887901315
1343,42.75528631432614
1344,42.75094980441906
1345,42.74661933676842
1346,42.74229489888549
1347,42.73797647831566
1348,42.73366406263784
1349,42.72935763946563
1350,42.72505719644646
1351,42.72076272126058
1352,42.71647420162285
1353,42.71219162528095
1354,42.70791498001604
1355,42.703644253643006
1356,42.6993794340094
1357,42.69512050899562
1358,42.69086746651536
1359,42.686620294515365
1360,42.682378980974406
1361,42.67814351390416
1362,42.673913881349
1363,42.66969007138517
1364,42.66547207212163
1365,42.661259871699414
1366,42.65705345829115
1367,42.6528528201024
1368,42.64865794536918
1369,42.64446882235976
1370,42.64028543937491
1371,42.63610778474579
1372,42.631935846835255
1373,42.6277696140377
1374,42.623609074778244
1375,42.61945421751362
1376,42.61530503073179
1377,42.61116150294997
1378,42.60702362271836
1379,42.602891378616064
1380,42.59876475925355
1381,42.59464375327196
1382,42.59052834934243
1383,42.586418536165795
1384,42.582314302474614
1385,42.57821563702961
1386,42.574122528623214
1387,42.5700349660764
1388,42.56595293824072
1389,42.561876433996815
1390,42.55780544225544
1391,42.55373995195631
1392,42.54967995206887
1393,42.545625431591695
1394,42.54157637955252
1395,42.53753278500835
1396,42.53349463704464
1397,42.529461924776804
1398,42.52543463734783
1399,42.52141276392997
1400,42.51739629372385
1401,42.51338521595925
1402,42.509379519893905
1403,42.505379194813806
1404,42.50138423003279
1405,42.49739461489347
1406,42.493410338767035
1407,42.48943139105147
1408,42.485457761172334
1409,42.48148943858493
1410,42.47752641277025
1411,42.473568673237686
1412,42.46961620952418
1413,42.46566901119382
1414,42.461727067838616
1415,42.45779036907692
1416,42.45385890455513
1417,42.44993266394559
1418,42.4460116369483
1419,42.44209581329096
1420,42.438185182726045
1421,42.43427973503461
1422,42.430379460023545
1423,42.426484347526
1424,42.422594387402214
1425,42.418709569538336
1426,42.41482988384678
1427,42.410955320266396
1428,42.40708586876195
1429,42.403221519324475
1430,42.39936226197067
1431,42.39550808674312
1432,42.39165898371057
1433,42.387814942966685
1434,42.38397595463159
1435,42.38014200884979
1436,42.37631309579251
1437,42.372489205656095
1438,42.36867032866095
1439,42.364856455054536
1440,42.36104757510766
1441,42.35724367911773
1442,42.35344475740508
1443,42.34965080031755
1444,42.345861798225826
1445,42.34207774152568
1446,42.338298620638085
1447,42.334524426008116
1448,42.330755148105155
1449,42.32699077742348
1450,42.32323130448166
1451,42.31947671982202
1452,42.31572701401108
1453,42.311982177639905
1454,42.30824220132425
1455,42.30450707570162
1456,42.30077679143507
1457,42.2970513392114
1458,42.29333070974097
1459,42.28961489375716
1460,42.2859038820172
1461,42.28219766530222
1462,42.27849623441665
1463,42.274799580187725
1464,42.27110769346672
1465,42.26742056512748
1466,42.263738186067286
1467,42.26006054720625
1468,42.25638763948774
1469,42.25271945387754
1470,42.24905598136489
1471,42.24539721296127
1472,42.241743139701384
1473,42.23809375264185
1474,42.23444904286252
1475,42.230809001465204
1476,42.227173619574344
1477,42.22354288833649
1478,42.21991679892089
1479,42.21629534251876
1480,42.21267851034329
1481,42.20906629363
1482,42.205458683635605
1483,42.20185567164025
1484,42.198257248944415
1485,42.19466340687132
1486,42.19107413676543
1487,42.18748942999305
1488,42.18390927794184
1489,42.18033367202145
1490,42.176762603662524
1491,42.17319606431689
1492,42.16963404545815
1493,42.16607653858135
1494,42.162523535201835
1495,42.15897502685708
1496,42.15543100510484
1497,42.15189146152409
1498,42.14835638771507
1499,42.14482577529822
1500,42.14129961591555
1501,42.13777790122838
1502,42.134260622921055
1503,42.130747772695976
1504,42.127239342278
1505,42.123735323411154
1506,42.12023570786059
1507,42.11674048741165
1508,42.11324965386969
1509,42.10976319906088
1510,42.106281114830956
1511,42.102803393045896
1512,42.099330025591634
1513,42.095861004374854
1514,42.09239632132103
1515,42.08893596837599
1516,42.08547993750568
1517,42.08202822069502
1518,42.07858080994886
1519,42.07513769729226
1520,42.07169887476958
1521,42.068264334443754
1522,42.06483406839824
1523,42.06140806873533
1524,42.057986327577225
1525,42.05456883706408
1526,42.05115558935706
1527,42.04774657663514
1528,42.04434179109648
1529,42.040941224958615
1530,42.037544870458134
1531,42.034152719849885
1532,42.030764765408726
1533,42.02738099942706
1534,42.02400141421649
1535,42.02062600210769
1536,42.01725475544963
1537,42.01388766660942
1538,42.010524727973504
1539,42.00716593194636
1540,42.00381127095079
1541,42.00046073742781
1542,41.99711432383701
1543,41.99377202265637
1544,41.990433826381675
1545,41.98709972752684
1546,41.98376971862393
1547,41.980443792223504
1548,41.977121940893426
1549,41.97380415721919
1550,41.97049043380528
1551,41.96718076327316
1552,41.96387513826187
1553,41.960573551428936
1554,41.957275995448725
1555,41.9539824630137
1556,41.950692946833584
1557,41.947407439635796
1558,41.944125934164745
1559,41.94084842318321
1560,41.93757489946985
1561,41.93430535582156
1562,41.93103978505271
1563,41.927778179994135
1564,41.92452053349413
1565,41.92126683841744
1566,41.918017087647364
1567,41.914771274082014
1568,41.911529390638506
1569,41.90829143024988
1570,41.905057385865355
1571,41.901827250451895
1572,41.89860101699307
1573,41.895378678488626
1574,41.89216022795513
1575,41.88894565842616
1576,41.88573496295146
1577,41.88252813459651
1578,41.87932516644496
1579,41.87612605159529
1580,41.8729307831629
1581,41.869739354279076
1582,41.8665517580923
1583,41.86336798776614
1584,41.86018803648097
1585,41.857011897433054
1586,41.85383956383456
1587,41.850671028914036
1588,41.84750628591531
1589,41.84434532809884
1590,41.8411881487407
1591,41.838034741132205
1592,41.834885098581594
1593,41.8317392144115
1594,41.82859708196142
1595,41.82545869458555
1596,41.8223240456544
1597,41.81919312855326
1598,41.81606593668329
1599,41.812942463461525
1600,41.80982270231995
1601,41.80670664670549
1602,41.80359429008123
1603,41.80048562592502
1604,41.79738064772969
1605,41.794279349003986
1606,41.791181723271336
1607,41.788087764070134
1608,41.78499746495388
1609,41.78191081949146
1610,41.77882782126662
1611,41.77574846387738
1612,41.772672740936926
1613,41.76960064607401
1614,41.76653217293129
1615,41.76346731516635
1616,41.76040606645188
1617,41.7573484204748
1618,41.754294370936584
1619,41.75124391155359
1620,41.748197036056865
1621,41.745153738191114
1622,41.74211401171661
1623,41.739077850407185
1624,41.73604524805124
1625,41.733016198451764
1626,41.729990695425904
1627,41.72696873280488
1628,41.72395030443411
1629,41.72093540417336
1630,41.71792402589626
1631,41.714916163491104
1632,41.711911810859476
1633,41.708910961917624
1634,41.705913610594905
1635,41.70291975083587
1636,41.69992937659741
1637,41.69694248185171
1638,41.69395906058355
1639,41.69097910679252
1640,41.68800261449085
1641,41.68502957770565
1642,41.68205999047646
1643,41.67909384685743
1644,41.67613114091586
1645,41.67317186673205
1646,41.67021601840085
1647,41.667263590030174
1648,41.66431457574076
1649,41.66136896966748
1650,41.65842676595787
1651,41.65548795877338
1652,41.6525525422888
1653,41.64962051069101
1654,41.64669185818157
1655,41.643766578974635
1656,41.64084466729637
1657,41.637926117387785
1658,41.63501092350199
1659,41.63209907990556
1660,41.62919058087681
1661,41.62628542070888
1662,41.62338359370625
1663,41.620485094186705
1664,41.61758991648145
1665,41.6146980549338
1666,41.61180950389995
1667,41.60892425774868
1668,41.60604231086233
1669,41.60316365763448
1670,41.60028829247225
1671,41.59741620979513
1672,41.594547404035275
1673,41.59168186963686
1674,41.58881960105733
1675,41.58596059276563
1676,41.583104839243695
1677,41.580252334985914
1678,41.577403074498676
1679,41.57455705230049
1680,41.57171426292277
1681,41.56887470090868
1682,41.566038360813735
1683,41.563205237205466
1684,41.560375324663646
1685,41.5575486177801
1686,41.55472511115878
1687,41.55190479941564
1688,41.549087677178356
1689,41.546273739086914
1690,41.54346297979353
1691,41.5406553939611
1692,41.53785097626576
1693,41.53504972139474
1694,41.532251624047106
1695,41.52945667893394
1696,41.52666488077784
1697,41.52387622431273
1698,41.521090704285065
1699,41.51830831545274
1700,41.515529052584384
1701,41.51275291046105
1702,41.50997988387513
1703,41.507209967630345
1704,41.50444315654188
1705,41.50167944543722
1706,41.498918829153595
1707,41.496161302540905
1708,41.493406860460084
1709,41.4906554977836
1710,41.4879072093942
1711,41.48516199018748
1712,41.48241983506867
1713,41.47968073895559
1714,41.47694469677597
1715,41.47421170346952
1716,41.47148175398677
1717,41.468754843289474
1718,41.46603096635019
1719,41.46331011815235
1720,41.46059229369072
1721,41.457877487971324
1722,41.45516569601
1723,41.452456912834734
1724,41.449751133483566
1725,41.447048353005535
1726,41.44434856646073
1727,41.44165176891954
1728,41.43895795546338
1729,41.4362671211851
1730,41.433579261186836
1731,41.43089437058187
1732,41.42821244449479
1733,41.425533478060316
1734,41.422857466423466
1735,41.42018440474017
1736,41.41751428817689
1737,41.41484711191018
1738,41.41218287112761
1739,41.409521561026594
1740,41.40686317681558
1741,41.404207713712594
1742,41.40155516694685
1743,41.398905531757045
1744,41.396258803393415
1745,41.393614977114765
1746,41.39097404819154
1747,41.388336011903455
1748,41.3857008635417
1749,41.383068598405785
1750,41.380439211806326
1751,41.377812699064606
1752,41.37518905551096
1753,41.372568276486405
1754,41.36995035734169
1755,41.36733529343741
1756,41.36472308014453
1757,41.36211371284388
1758,41.35950718692587
1759,41.356903497790825
1760,41.35430264084936
1761,41.3517046115219
1762,41.34910940523787
1763,41.34651701743739
1764,41.34392744357007
1765,41.34134067909495
1766,41.33875671948093
1767,41.33617556020653
1768,41.333597196760635
1769,41.33102162464058
1770,41.32844883935397
1771,41.3258788364177
1772,41.32331161135863
1773,41.32074715971327
1774,41.31818547702643
1775,41.31562655885376
1776,41.31307040075966
1777,41.31051699831811
1778,41.30796634711246
1779,41.30541844273565
1780,41.30287328078952
1781,41.300330856885445
1782,41.29779116664441
1783,41.295254205696025
1784,41.29271996968001
1785,41.290188454244415
1786,41.287659655047335
1787,41.285133567755096
1788,41.28261018804382
1789,41.28008951159893
1790,41.27757153411446
1791,41.27505625129361
1792,41.27254365884893
1793,41.27003375250152
1794,41.26752652798181
1795,41.265021981029776
1796,41.2625201073931
1797,41.26002090282955
1798,41.25752436310488
1799,41.255030483994275
1800,41.25253926128209
1801,41.2500506907608
1802,41.24756476823197
1803,41.24508148950642
1804,41.24260085040269
1805,41.24012284674964
1806,41.23764747438314
1807,41.23517472914945
1808,41.232704606901706
1809,41.230237103503164
1810,41.22777221482519
1811,41.22530993674782
1812,41.22285026515972
1813,41.220393195957726
1814,41.21793872504789
1815,41.21548684834458
1816,41.21303756177009
1817,41.21059086125606
1818,41.208146742742095
1819,41.20570520217646
1820,41.203266235515656
1821,41.20082983872443
1822,41.19839600777639
1823,41.195964738653146
1824,41.193536027344926
1825,41.19110986984976
1826,41.188686262174585
1827,41.18626520033405
1828,41.18384668035169
1829,41.181430698258524
1830,41.179017250094105
1831,41.1766063319063
1832,41.17419793975115
1833,41.17179206969266
1834,41.169388717802946
1835,41.166987880162594
1836,41.16458955285981
1837,41.16219373199073
1838,41.15980041366005
1839,41.15740959398049
1840,41.15502126907218
1841,41.152635435063914
1842,41.15025208809172
1843,41.14787122430039
1844,41.14549283984153
1845,41.143116930876346
1846,41.14074349357173
1847,41.13837252410423
1848,41.13600401865733
1849,41.13363797342292
1850,41.1312743845998
1851,41.12891324839573
1852,41.12655456102512
1853,41.12419831871082
1854,41.12184451768273
1855,41.119493154179324
1856,41.11714422444584
1857,41.11479772473616
1858,41.11245365131103
1859,41.11011200043916
1860,41.1077727683967
1861,41.105435951467086
1862,41.10310154594194
1863,41.10076954812034
1864,41.098439954308816
1865,41.096112760820674
1866,41.093787963977675
1867,41.09146556010863
1868,41.089145545549854
1869,41.08682791664526
1870,41.08451266974601
1871,41.082199801210386
1872,41.07988930740427
1873,41.077581184701366
1874,41.075275429481444
1875,41.07297203813354
1876,41.07067100705202
1877,41.0683723326396
1878,41.06607601130611
1879,41.06378203946875
1880,41.061490413551546
1881,41.05920112998598
1882,41.05691418521036
1883,41.05462957567087
1884,41.05234729782053
1885,41.050067348119036
1886,41.04778972303398
1887,41.04551441903942
1888,41.0432414326166
1889,41.04097076025434
1890,41.03870239844794
1891,41.03643634370029
1892,41.03417259252028
1893,41.03191114142473
1894,41.02965198693719
1895,41.027395125588384
1896,41.02514055391502
1897,41.022888268462104
1898,41.02063826578047
1899,41.01839054242873
1900,41.016145094971264
1901,41.013901919980185
1902,41.011661014034416
1903,41.0094223737194
1904,41.00718599562708
1905,41.00495187635685
1906,41.00272001251499
1907,41.000490400713346
1908,40.99826303757173
1909,40.99603791971648
1910,40.99381504377976
1911,40.99159440640167
1912,40.989376004228134
1913,40.987159833911875
1914,40.984945892112485
1915,40.98273417549619
1916,40.98052468073507
1917,40.97831740450941
1918,40.976112343504056
1919,40.97390949441204
1920,40.971708853931645
1921,40.969510418769076
1922,40.9673141856364
1923,40.965120151251185
1924,40.96292831233929
1925,40.96073866563157
1926,40.95855120786624
1927,40.95636593578731
1928,40.95418284614571
1929,40.952001935698334
1930,40.949823201208844
1931,40.94764663944694
1932,40.94547224718899
1933,40.943300021217325
1934,40.941129958321
1935,40.93896205529504
1936,40.93679630894117
1937,40.9346327160665
1938,40.93247127348569
1939,40.930311978018494
1940,40.928154826491905
1941,40.92599981573794
1942,40.92384694259587
1943,40.92169620391044
1944,40.91954759653342
1945,40.917401117321624
1946,40.9152567631391
1947,40.91311453085473
1948,40.910974417344946
1949,40.90883641949126
1950,40.90670053418182
1951,40.904566758310196
1952,40.90243508877677
1953,40.900305522487386
1954,40.898178056354155
1955,40.89605268729533
1956,40.89392941223494
1957,40.89180822810291
1958,40.88968913183507
1959,40.88757212037402
1960,40.885457190667196
1961,40.883344339668284
1962,40.881233564337236
1963,40.87912486163978
1964,40.877018228547186
1965,40.874913662036846
1966,40.8728111590921
1967,40.87071071670168
1968,40.868612331860625
1969,40.866516001569565
1970,40.86442172283475
1971,40.862329492669325
1972,40.86023930808979
1973,40.858151166120706
1974,40.856065063791846
1975,40.85398099813787
1976,40.851898966199926
1977,40.84981896502448
1978,40.8477409916639
1979,40.84566504317622
1980,40.8435911166248
1981,40.841519209079195
1982,40.83944931761392
1983,40.83738143930988
1984,40.83531557125288
1985,40.83325171053442
1986,40.83118985425233
1987,40.829129999509114
1988,40.82707214341272
1989,40.82501628307767
1990,40.82296241562301
1991,40.82091053817411
1992,40.81886064786093
1993,40.81681274181922
1994,40.814766817190865
1995,40.81272287112262
1996,40.81068090076629
1997,40.80864090328001
1998,40.806602875826925
1999,40.804566815574816
2e3,40.80253271969876
2001,40.800500585377115
2002,40.798470409794895
2003,40.79644219014216
2004,40.79441592361397
2005,40.792391607411446
2006,40.790369238740226
2007,40.78834881481148
2008,40.786330332842425
2009,40.78431379005439
2010,40.782299183674404
2011,40.780286510935085
2012,40.77827576907451
2013,40.776266955334826
2014,40.77426006696439
2015,40.77225510121613
2016,40.77025205534919
2017,40.76825092662633
2018,40.766251712317136
2019,40.76425440969542
2020,40.76225901603997
2021,40.760265528635074
2022,40.758273944770124
2023,40.756284261739935
2024,40.754296476843635
2025,40.75231058738617
2026,40.75032659067694
2027,40.74834448403086
2028,40.74636426476782
2029,40.74438593021275
2030,40.74240947769519
2031,40.740434904550156
2032,40.73846220811762
2033,40.73649138574268
2034,40.734522434774476
2035,40.732555352568674
2036,40.73059013648463
2037,40.72862678388687
2038,40.72666529214541
2039,40.72470565863466
2040,40.72274788073413
2041,40.72079195582805
2042,40.71883788130593
2043,40.71688565456152
2044,40.71493527299425
2045,40.71298673400776
2046,40.71104003501068
2047,40.70909517341634
2048,40.70715214664361
2049,40.70521095211498
2050,40.703271587259024
2051,40.70133404950782
2052,40.699398336299225
2053,40.69746444507557
2054,40.69553237328347
2055,40.693602118375054
2056,40.69167367780636
2057,40.68974704903921
2058,40.68782222953896
2059,40.68589921677654
2060,40.683978008226916
2061,40.68205860137019
2062,40.68014099369071
2063,40.67822518267859
2064,40.676311165826576
2065,40.67439894063409
2066,40.672488504603706
2067,40.670579855243645
2068,40.66867299006598
2069,40.666767906587864
2070,40.66486460233069
2071,40.66296307482091
2072,40.661063321588635
2073,40.65916534016958
2074,40.657269128103124
2075,40.655374682933754
2076,40.65348200221041
2077,40.651591083486004
2078,40.64970192431858
2079,40.64781452227025
2080,40.645928874908165
2081,40.644044979803084
2082,40.642162834530765
2083,40.64028243667161
2084,40.63840378381001
2085,40.63652687353487
2086,40.63465170343975
2087,40.632778271122326
2088,40.63090657418498
2089,40.629036610233854
2090,40.62716837688039
2091,40.625301871739694
2092,40.62343709243123
2093,40.621574036579425
2094,40.61971270181242
2095,40.61785308576281
2096,40.61599518606775
2097,40.61413900036831
2098,40.61228452631055
2099,40.61043176154378
2100,40.608580703722296
2101,40.60673135050483
2102,40.60488369955367
2103,40.60303774853606
2104,40.60119349512313
2105,40.59935093698985
2106,40.597510071816274
2107,40.595670897286034
2108,40.59383341108739
2109,40.591997610912046
2110,40.59016349445694
2111,40.588331059422316
2112,40.58650030351288
2113,40.58467122443727
2114,40.58284381990912
2115,40.58101808764536
2116,40.579194025367
2117,40.57737163079978
2118,40.57555090167248
2119,40.573731835719606
2120,40.57191443067853
2121,40.57009868429085
2122,40.568284594302256
2123,40.56647215846277
2124,40.564661374526466
2125,40.56285224025146
2126,40.561044753399116
2127,40.55923891173632
2128,40.5574347130325
2129,40.55563215506187
2130,40.55383123560218
2131,40.55203195243644
2132,40.550234303349434
2133,40.54843828613194
2134,40.54664389857757
2135,40.544851138484816
2136,40.543060003654574
2137,40.5412704918932
2138,40.53948260101024
2139,40.53769632881969
2140,40.53591167313851
2141,40.53412863178812
2142,40.53234720259458
2143,40.530567383386526
2144,40.52878917199702
2145,40.52701256626317
2146,40.52523756402583
2147,40.523464163129304
2148,40.521692361422474
2149,40.51992215675729
2150,40.518153546990305
2151,40.51638652998146
2152,40.51462110359388
2153,40.51285726569591
2154,40.51109501415861
2155,40.509334346857045
2156,40.507575261670134
2157,40.50581775648057
2158,40.504061829174674
2159,40.50230747764263
2160,40.50055469977845
2161,40.49880349347998
2162,40.497053856648115
2163,40.49530578718809
2164,40.49355928300902
2165,40.49181434202294
2166,40.490070962146056
2167,40.48832914129872
2168,40.4865888774041
2169,40.484850168389116
2170,40.483113012185
2171,40.48137740672611
2172,40.479643349950585
2173,40.477910839800344
2174,40.476179874220705
2175,40.47445045116061
2176,40.47272256857259
2177,40.47099622441327
2178,40.46927141664196
2179,40.46754814322264
2180,40.465826402121884
2181,40.46410619131004
2182,40.462387508762006
2183,40.46067035245446
2184,40.45895472036957
2185,40.457240610491596
2186,40.45552802080897
2187,40.45381694931359
2188,40.45210739400025
2189,40.450399352868416
2190,40.44869282392035
2191,40.44698780516145
2192,40.44528429460158
2193,40.443582290253545
2194,40.44188179013311
2195,40.44018279226017
2196,40.438485294658335
2197,40.43678929535376
2198,40.435094792376816
2199,40.43340178376076
2200,40.43171026754261
2201,40.430020241762996
2202,40.4283317044653
2203,40.42664465369728
2204,40.424959087508554
2205,40.42327500395382
2206,40.421592401090166
2207,40.41991127697847
2208,40.41823162968272
2209,40.41655345727022
2210,40.41487675781184
2211,40.41320152938201
2212,40.41152777005759
2213,40.40985547791981
2214,40.40818465105289
2215,40.4065152875439
2216,40.40484738548389
2217,40.40318094296666
2218,40.40151595808976
2219,40.39985242895388
2220,40.39819035366283
2221,40.39652973032375
2222,40.39487055704727
2223,40.393212831947004
2224,40.39155655313978
2225,40.38990171874603
2226,40.388248326889034
2227,40.38659637569595
2228,40.384945863296025
2229,40.38329678782266
2230,40.38164914741233
2231,40.38000294020438
2232,40.37835816434176
2233,40.37671481797061
2234,40.37507289923934
2235,40.373432406300694
2236,40.37179333731001
2237,40.37015569042608
2238,40.36851946381058
2239,40.36688465562849
2240,40.36525126404798
2241,40.363619287239956
2242,40.36198872337912
2243,40.360359570642885
2244,40.35873182721163
2245,40.35710549126898
2246,40.355480561002
2247,40.35385703460042
2248,40.35223491025749
2249,40.35061418616899
2250,40.348994860533956
2251,40.34737693155506
2252,40.34576039743713
2253,40.34414525638866
2254,40.34253150662128
2255,40.340919146349314
2256,40.33930817378971
2257,40.33769858716364
2258,40.33609038469446
2259,40.3344835646086
2260,40.33287812513554
2261,40.33127406450825
2262,40.329671380961855
2263,40.32807007273507
2264,40.32647013806937
2265,40.324871575209684
2266,40.32327438240284
2267,40.321678557899695
2268,40.320084099953526
2269,40.31849100682083
2270,40.31689927676139
2271,40.31530890803669
2272,40.31371989891227
2273,40.31213224765622
2274,40.310545952539954
2275,40.30896101183679
2276,40.307377423824526
2277,40.30579518678222
2278,40.30421429899287
2279,40.30263475874196
2280,40.301056564318344
2281,40.2994797140129
2282,40.297904206120194
2283,40.29633003893739
2284,40.29475721076399
2285,40.293185719903235
2286,40.29161556466092
2287,40.29004674334574
2288,40.288479254268196
2289,40.286913095743785
2290,40.28534826608818
2291,40.28378476362188
2292,40.282222586667935
2293,40.2806617335515
2294,40.2791022026008
2295,40.27754399214705
2296,40.27598710052382
2297,40.27443152606836
2298,40.272877267119874
2299,40.271324322020334
2300,40.26977268911504
2301,40.268222366751516
2302,40.26667335328061
2303,40.265125647055285
2304,40.263579246432016
2305,40.26203414976919
2306,40.260490355428466
2307,40.25894786177355
2308,40.257406667172326
2309,40.2558667699936
2310,40.25432816861061
2311,40.252790861397685
2312,40.25125484673294
2313,40.24972012299708
2314,40.248186688573064
2315,40.24665454184649
2316,40.24512368120628
2317,40.24359410504357
2318,40.24206581175213
2319,40.24053879972876
2320,40.23901306737259
2321,40.23748861308532
2322,40.23596543527171
2323,40.234443532338844
2324,40.232922902695954
2325,40.231403544756375
2326,40.22988545693448
2327,40.228368637648344
2328,40.22685308531807
2329,40.22533879836621
2330,40.22382577521881
2331,40.22231401430384
2332,40.22080351405155
2333,40.21929427289535
2334,40.217786289271615
2335,40.21627956161838
2336,40.214774088376544
2337,40.21326986798968
2338,40.21176689890413
2339,40.21026517956833
2340,40.208764708433634
2341,40.207265483953606
2342,40.205767504585054
2343,40.20427076878627
2344,40.20277527501918
2345,40.20128102174699
2346,40.19978800743682
2347,40.198296230557176
2348,40.19680568957939
2349,40.19531638297812
2350,40.19382830922906
2351,40.19234146681129
2352,40.190855854206475
2353,40.18937146989825
2354,40.18788831237332
2355,40.186406380120445
2356,40.18492567163089
2357,40.183446185398225
2358,40.18196791991909
2359,40.180490873692214
2360,40.17901504521833
2361,40.17754043300128
2362,40.17606703554737
2363,40.174594851364404
2364,40.173123878964105
2365,40.17165411685907
2366,40.17018556356535
2367,40.168718217601146
2368,40.167252077487014
2369,40.16578714174578
2370,40.164323408903
2371,40.16286087748615
2372,40.16139954602579
2373,40.15993941305401
2374,40.15848047710612
2375,40.15702273671916
2376,40.155566190432815
2377,40.154110836789556
2378,40.152656674332945
2379,40.151203701610314
2380,40.14975191717046
2381,40.148301319565306
2382,40.14685190734792
2383,40.145403679075066
2384,40.14395663330468
2385,40.14251076859807
2386,40.14106608351802
2387,40.13962257663001
2388,40.13818024650172
2389,40.13673909170312
2390,40.13529911080677
2391,40.13386030238712
2392,40.132422665021295
2393,40.130986197288436
2394,40.12955089777009
2395,40.12811676505016
2396,40.12668379771456
2397,40.125251994351586
2398,40.12382135355219
2399,40.12239187390871
2400,40.12096355401694
2401,40.11953639247366
2402,40.11811038787903
2403,40.11668553883443
2404,40.11526184394459
2405,40.113839301815446
2406,40.11241791105551
2407,40.110997670276156
2408,40.109578578089824
2409,40.108160633112334
2410,40.106743833960536
2411,40.10532817925479
2412,40.103913667616396
2413,40.10250029766971
2414,40.10108806804102
2415,40.09967697735935
2416,40.098267024254355
2417,40.09685820735966
2418,40.09545052530978
2419,40.0940439767422
2420,40.092638560296734
2421,40.09123427461397
2422,40.08983111833831
2423,40.08842909011553
2424,40.0870281885936
2425,40.085628412422494
2426,40.08422976025493
2427,40.08283223074493
2428,40.08143582254929
2429,40.08004053432687
2430,40.07864636473827
2431,40.0772533124464
2432,40.07586137611674
2433,40.07447055441629
2434,40.07308084601463
2435,40.07169224958234
2436,40.070304763794276
2437,40.06891838732474
2438,40.06753311885218
2439,40.066148957056534
2440,40.06476590061948
2441,40.06338394822474
2442,40.06200309855885
2443,40.060623350309704
2444,40.05924470216737
2445,40.05786715282433
2446,40.05649070097496
2447,40.05511534531549
2448,40.0537410845444
2449,40.05236791736256
2450,40.05099584247187
2451,40.04962485857729
2452,40.04825496438531
2453,40.04688615860476
2454,40.045518439946214
2455,40.0441518071226
2456,40.042786258847954
2457,40.04142179384016
2458,40.040058410816485
2459,40.03869610849932
2460,40.03733488561039
2461,40.03597474087496
2462,40.03461567301942
2463,40.03325768077265
2464,40.031900762865774
2465,40.03054491803108
2466,40.02919014500356
2467,40.02783644252013
2468,40.02648380931904
2469,40.02513224414119
2470,40.02378174572925
2471,40.022432312827476
2472,40.021083944182834
2473,40.01973663854375
2474,40.018390394660585
2475,40.01704521128589
2476,40.01570108717367
2477,40.01435802108055
2478,40.013016011764606
2479,40.01167505798613
2480,40.01033515850699
2481,40.00899631209154
2482,40.007658517505405
2483,40.00632177351682
2484,40.00498607889499
2485,40.003651432412084
2486,40.00231783284161
2487,40.000985278958865
2488,39.99965376954132
2489,39.998323303368394
2490,39.99699387922141
2491,39.99566549588329
2492,39.99433815213857
2493,39.993011846774664
2494,39.99168657857996
2495,39.99036234634531
2496,39.989039148862844
2497,39.987716984927374
2498,39.98639585333457
2499,39.98507575288311
2500,39.9837566823721
2501,39.982438640603874
2502,39.98112162638215
2503,39.97980563851161
2504,39.97849067580048
2505,39.97717673705741
2506,39.975863821093554
2507,39.97455192672156
2508,39.97324105275594
2509,39.971931198013536
2510,39.97062236131255
2511,39.96931454147276
2512,39.968007737316256
2513,39.966701947667
2514,39.96539717135012
2515,39.964093407193374
2516,39.962790654025454
2517,39.96148891067763
2518,39.96018817598244
2519,39.95888844877453
2520,39.957589727890024
2521,39.95629201216703
2522,39.95499530044563
2523,39.953699591567414
2524,39.952404884375674
2525,39.95111117771562
2526,39.949818470434025
2527,39.94852676137987
2528,39.94723604940377
2529,39.94594633335714
2530,39.94465761209497
2531,39.9433698844728
2532,39.942083149347155
2533,39.94079740557849
2534,39.93951265202705
2535,39.93822888755582
2536,39.936946111028966
2537,39.93566432131303
2538,39.93438351727563
2539,39.933103697786066
2540,39.931824861716386
2541,39.930547007939005
2542,39.929270135329034
2543,39.92799424276289
2544,39.926719329118654
2545,39.92544539327628
2546,39.92417243411722
2547,39.922900450524665
2548,39.92162944138401
2549,39.92035940558152
2550,39.91909034200579
2551,39.917822249546816
2552,39.91655512709588
2553,39.915288973546986
2554,39.91402378779506
2555,39.912759568736234
2556,39.91149631526979
2557,39.91023402629525
2558,39.908972700714784
2559,39.907712337431185
2560,39.90645293535012
2561,39.90519449337755
2562,39.90393701042276
2563,39.902680485394995
2564,39.90142491720628
2565,39.900170304769716
2566,39.89891664700026
2567,39.897663942814575
2568,39.8964121911307
2569,39.895161390868424
2570,39.89391154094944
2571,39.892662640296734
2572,39.891414687834555
2573,39.89016768248989
2574,39.88892162319024
2575,39.88767650886516
2576,39.8864323384458
2577,39.885189110864786
2578,39.88394682505666
2579,39.882705479957345
2580,39.88146507450436
2581,39.88022560763655
2582,39.87898707829475
2583,39.8777494854216
2584,39.87651282796065
2585,39.87527710485731
2586,39.87404231505869
2587,39.87280845751349
2588,39.871575531171814
2589,39.87034353498565
2590,39.86911246790791
2591,39.867882328893614
2592,39.866653116899315
2593,39.8654248308827
2594,39.864197469803685
2595,39.862971032623435
2596,39.86174551830413
2597,39.86052092581039
2598,39.85929725410777
2599,39.85807450216351
2600,39.85685266894666
2601,39.8556317534272
2602,39.85441175457749
2603,39.853192671370095
2604,39.85197450278099
2605,39.850757247785936
2606,39.84954090536316
2607,39.84832547449188
2608,39.847110954153685
2609,39.84589734333042
2610,39.84468464100672
2611,39.84347284616756
2612,39.84226195780044
2613,39.84105197489365
2614,39.83984289643705
2615,39.83863472142272
2616,39.83742744884293
2617,39.83622107769306
2618,39.83501560696813
2619,39.83381103566666
2620,39.83260736278669
2621,39.83140458732929
2622,39.83020270829603
2623,39.8290017246905
2624,39.82780163551726
2625,39.82660243978316
2626,39.82540413649555
2627,39.82420672466368
2628,39.82301020329855
2629,39.821814571412034
2630,39.82061982801791
2631,39.81942597213127
2632,39.81823300276865
2633,39.817040918947896
2634,39.815849719688295
2635,39.81465940401113
2636,39.813469970938534
2637,39.81228141949402
2638,39.811093748703
2639,39.80990695759179
2640,39.80872104518863
2641,39.807536010522945
2642,39.80635185262534
2643,39.805168570528885
2644,39.803986163266146
2645,39.802804629873044
2646,39.80162396938565
2647,39.80044418084229
2648,39.79926526328235
2649,39.79808721574632
2650,39.79691003727625
2651,39.79573372691595
2652,39.79455828371027
2653,39.79338370670565
2654,39.79220999494971
2655,39.79103714749161
2656,39.78986516338187
2657,39.788694041672265
2658,39.787523781416226
2659,39.78635438166825
2660,39.78518584148456
2661,39.78401815992297
2662,39.78285133604132
2663,39.781685368900256
2664,39.780520257561335
2665,39.779356001087066
2666,39.77819259854229
2667,39.777030048992415
2668,39.77586835150413
2669,39.77470750514611
2670,39.773547508987356
2671,39.77238836209965
2672,39.77123006355494
2673,39.77007261242723
2674,39.76891600779093
2675,39.767760248723235
2676,39.76660533430134
2677,39.76545126360461
2678,39.76429803571298
2679,39.76314564970862
2680,39.76199410467465
2681,39.76084339969517
2682,39.75969353385592
2683,39.75854450624394
2684,39.75739631594743
2685,39.75624896205629
2686,39.755102443661286
2687,39.753956759854916
2688,39.75281190973053
2689,39.75166789238331
2690,39.75052470690915
2691,39.74938235240562
2692,39.74824082797187
2693,39.747100132707246
2694,39.74596026571411
2695,39.744821226094096
2696,39.74368301295222
2697,39.742545625392914
2698,39.741409062523
2699,39.74027332345068
2700,39.73913840728429
2701,39.73800431313483
2702,39.736871040113925
2703,39.73573858733424
2704,39.734606953910074
2705,39.73347613895715
2706,39.73234614159211
2707,39.73121696093256
2708,39.73008859609803
2709,39.7289610462096
2710,39.72783431038824
2711,39.72670838775754
2712,39.72558327744165
2713,39.72445897856571
2714,39.72333549025747
2715,39.7222128116441
2716,39.721090941855266
2717,39.719969880021395
2718,39.71884962527449
2719,39.71773017674741
2720,39.71661153357412
2721,39.71549369489051
2722,39.71437665983339
2723,39.7132604275403
2724,39.71214499715086
2725,39.711030367805
2726,39.70991653864472
2727,39.70880350881242
2728,39.70769127745295
2729,39.70657984371093
2730,39.705469206732886
2731,39.70435936566672
2732,39.70325031966141
2733,39.70214206786687
2734,39.70103460943467
2735,39.69992794351728
2736,39.69882206926808
2737,39.69771698584241
2738,39.69661269239653
2739,39.69550918808727
2740,39.69440647207345
2741,39.693304543514714
2742,39.69220340157209
2743,39.691103045407665
2744,39.69000347418434
2745,39.688904687066945
2746,39.68780668322101
2747,39.68670946181331
2748,39.68561302201183
2749,39.68451736298597
2750,39.68342248390594
2751,39.68232838394283
2752,39.68123506226971
2753,39.68014251806078
2754,39.679050750490205
2755,39.67795975873457
2756,39.67686954197158
2757,39.67578009937897
2758,39.67469143013736
2759,39.673603533426466
2760,39.67251640842886
2761,39.671430054327374
2762,39.67034447030646
2763,39.66925965555147
2764,39.66817560924899
2765,39.6670923305865
2766,39.66600981875287
2767,39.66492807293815
2768,39.66384709233333
2769,39.66276687613056
2770,39.66168742352353
2771,39.66060873370632
2772,39.659530805874816
2773,39.65845363922567
2774,39.65737723295689
2775,39.65630158626709
2776,39.65522669835677
2777,39.65415256842678
2778,39.65307919567972
2779,39.65200657931889
2780,39.65093471854936
2781,39.64986361257608
2782,39.648793260606084
2783,39.647723661847365
2784,39.64665481550886
2785,39.64558672080064
2786,39.64451937693408
2787,39.64345278312142
2788,39.64238693857568
2789,39.64132184251182
2790,39.64025749414529
2791,39.639193892692504
2792,39.638131037371515
2793,39.63706892740119
2794,39.63600756200108
2795,39.63494694039279
2796,39.63388706179804
2797,39.63282792544021
2798,39.63176953054328
2799,39.63071187633277
2800,39.62965496203505
2801,39.62859878687767
2802,39.62754335008899
2803,39.62648865089895
2804,39.62543468853781
2805,39.62438146223808
2806,39.623328971231516
2807,39.62227721475291
2808,39.621226192036744
2809,39.620175902318934
2810,39.619126344837
2811,39.61807751882849
2812,39.617029423532784
2813,39.61598205819058
2814,39.61493542204235
2815,39.613889514330545
2816,39.612844334299076
2817,39.61179988119189
2818,39.610756154254254
2819,39.60971315273336
2820,39.608670875875944
2821,39.60762932293089
2822,39.60658849314749
2823,39.60554838577703
2824,39.60450900007049
2825,39.60347033528088
2826,39.602432390661804
2827,39.60139516546808
2828,39.60035865895517
2829,39.599322870380284
2830,39.59828779900099
2831,39.59725344407598
2832,39.59621980486519
2833,39.59518688062978
2834,39.59415467063104
2835,39.593123174132245
2836,39.59209239039697
2837,39.59106231869063
2838,39.590032958278314
2839,39.58900430842745
2840,39.5879763684062
2841,39.586949137483046
2842,39.58592261492788
2843,39.58489680001152
2844,39.583871692006255
2845,39.58284729018477
2846,39.581823593821
2847,39.58080060218943
2848,39.579778314566724
2849,39.57875673022906
2850,39.57773584845444
2851,39.57671566852156
2852,39.57569618971068
2853,39.57467741130234
2854,39.573659332578345
2855,39.5726419528209
2856,39.57162527131473
2857,39.57060928734379
2858,39.56959400019402
2859,39.56857940915189
2860,39.56756551350541
2861,39.56655231254268
2862,39.56553980555328
2863,39.564527991827944
2864,39.563516870658184
2865,39.56250644133621
2866,39.56149670315587
2867,39.56048765541068
2868,39.55947929739659
2869,39.55847162840963
2870,39.55746464774728
2871,39.55645835470723
2872,39.55545274858903
2873,39.55444782869246
2874,39.55344359431895
2875,39.55244004477003
2876,39.551437179348596
2877,39.55043499735875
2878,39.549433498105316
2879,39.548432680893725
2880,39.54743254503076
2881,39.54643308982405
2882,39.545434314581925
2883,39.544436218614365
2884,39.54343880123123
2885,39.54244206174404
2886,39.5414459994649
2887,39.54045061370748
2888,39.53945590378516
2889,39.53846186901343
2890,39.53746850870827
2891,39.536475822186446
2892,39.535483808765505
2893,39.53449246776465
2894,39.53350179850277
2895,39.53251180030128
2896,39.531522472480844
2897,39.53053381436405
2898,39.52954582527454
2899,39.5285585045363
2900,39.52757185147395
2901,39.526585865414035
2902,39.52560054568333
2903,39.52461589160937
2904,39.5236319025211
2905,39.522648577748186
2906,39.52166591662069
2907,39.52068391847062
2908,39.51970258262946
2909,39.51872190843092
2910,39.51774189520884
2911,39.51676254229858
2912,39.51578384903557
2913,39.5148058147566
2914,39.51382843879936
2915,39.51285172050236
2916,39.51187565920467
2917,39.51090025424692
2918,39.50992550497011
2919,39.50895141071629
2920,39.507977970828556
2921,39.507005184650254
2922,39.50603305152607
2923,39.505061570802056
2924,39.50409074182393
2925,39.503120563939426
2926,39.50215103649634
2927,39.501182158843974
2928,39.50021393033184
2929,39.499246350310884
2930,39.49827941813264
2931,39.497313133149476
2932,39.49634749471483
2933,39.495382502182764
2934,39.494418154908566
2935,39.493454452247505
2936,39.49249139355672
2937,39.49152897819357
2938,39.490567205517074
2939,39.48960607488557
2940,39.48864558565988
2941,39.487685737201126
2942,39.48672652887058
2943,39.48576796003094
2944,39.48481003004602
2945,39.48385273827961
2946,39.482896084097725
2947,39.48194006686579
2948,39.48098468595095
2949,39.480029940720655
2950,39.47907583054368
2951,39.47812235478958
2952,39.477169512827686
2953,39.47621730402993
2954,39.475265727767805
2955,39.47431478341393
2956,39.473364470341764
2957,39.472414787925814
2958,39.471465735541315
2959,39.47051731256414
2960,39.46956951837087
2961,39.46862235233955
2962,39.46767581384823
2963,39.46672990227616
2964,39.465784617003784
2965,39.46483995741197
2966,39.463895922881846
2967,39.462952512796384
2968,39.46200972653876
2969,39.461067563493174
2970,39.46012602304428
2971,39.45918510457838
2972,39.45824480748169
2973,39.457305131141155
2974,39.4563660749457
2975,39.45542763828372
2976,39.45448982054515
2977,39.45355262112061
2978,39.45261603940122
2979,39.451680074779155
2980,39.4507447266477
2981,39.44980999440028
2982,39.44887587743125
2983,39.44794237513629
2984,39.44700948691131
2985,39.44607721215301
2986,39.4451455502594
2987,39.44421450062907
2988,39.443284062660666
2989,39.44235423575466
2990,39.44142501931168
2991,39.440496412733445
2992,39.43956841542244
2993,39.43864102678112
2994,39.43771424621416
2995,39.43678807312618
2996,39.435862506922305
2997,39.434937547008765
2998,39.43401319279293
2999,39.433089443682206
3e3,39.432166299085516
3001,39.43124375841211
3002,39.430321821071566
3003,39.42940048647529
3004,39.42847975403465
3005,39.42755962316225
3006,39.42664009327098
3007,39.425721163774924
3008,39.42480283408845
3009,39.42388510362716
3010,39.42296797180751
3011,39.42205143804591
3012,39.42113550176043
3013,39.4202201623692
3014,39.41930541929169
3015,39.418391271947925
3016,39.41747771975809
3017,39.41656476214399
3018,39.41565239852769
3019,39.41474062833222
3020,39.41382945098101
3021,39.41291886589884
3022,39.41200887251052
3023,39.41109947024211
3024,39.41019065852046
3025,39.4092824367725
3026,39.408374804426586
3027,39.407467760911594
3028,39.406561305657156
3029,39.40565543809327
3030,39.40475015765141
3031,39.40384546376322
3032,39.402941355860946
3033,39.40203783337835
3034,39.4011348957488
3035,39.40023254240717
3036,39.39933077278941
3037,39.39842958633099
3038,39.39752898246912
3039,39.39662896064114
3040,39.395729520285435
3041,39.394830660841464
3042,39.39393238174844
3043,39.3930346824472
3044,39.39213756237872
3045,39.39124102098492
3046,39.390345057708494
3047,39.389449671992864
3048,39.388554863281556
3049,39.38766063101997
3050,39.38676697465347
3051,39.3858738936277
3052,39.384981387389985
3053,39.38408945538784
3054,39.38319809706938
3055,39.38230731188391
3056,39.381417099280846
3057,39.380527458710795
3058,39.37963838962451
3059,39.37874989147417
3060,39.37786196371215
3061,39.37697460579137
3062,39.37608781716635
3063,39.37520159729104
3064,39.37431594562099
3065,39.373430861612
3066,39.372546344721215
3067,39.37166239440546
3068,39.37077901012274
3069,39.36989619133227
3070,39.36901393749314
3071,39.368132248065464
3072,39.367251122510375
3073,39.36637056028861
3074,39.36549056086275
3075,39.36461112369605
3076,39.363732248251345
3077,39.36285393399311
3078,39.36197618038639
3079,39.36109898689625
3080,39.36022235298952
3081,39.359346278132875
3082,39.358470761793825
3083,39.3575958034405
3084,39.356721402542114
3085,39.35584755856819
3086,39.35497427098898
3087,39.354101539275064
3088,39.35322936289869
3089,39.35235774133175
3090,39.35148667404734
3091,39.35061616051868
3092,39.3497462002208
3093,39.348876792627486
3094,39.34800793721551
3095,39.34713963346063
3096,39.346271880839765
3097,39.34540467883039
3098,39.34453802691078
3099,39.34367192456
3100,39.34280637125697
3101,39.34194136648303
3102,39.341076909718026
3103,39.34021300044384
3104,39.33934963814262
3105,39.338486822297114
3106,39.33762455239102
3107,39.3367628279082
3108,39.33590164833335
3109,39.33504101315194
3110,39.33418092184993
3111,39.33332137391436
3112,39.33246236883194
3113,39.3316039060918
3114,39.330745985181046
3115,39.32988860558983
3116,39.32903176680786
3117,39.32817546832574
3118,39.32731970963458
3119,39.32646449022619
3120,39.325609809593075
3121,39.32475566722819
3122,39.32390206262531
3123,39.32304899527894
3124,39.32219646468366
3125,39.32134447033548
3126,39.32049301173058
3127,39.31964208836547
3128,39.3187916997378
3129,39.31794184534597
3130,39.317092524688256
3131,39.31624373726453
3132,39.315395482574715
3133,39.31454776011911
3134,39.31370056939884
3135,39.31285390991624
3136,39.31200778117354
3137,39.31116218267368
3138,39.31031711392065
3139,39.30947257441869
3140,39.30862856367296
3141,39.30778508118861
3142,39.306942126472094
3143,39.306099699029744
3144,39.305257798369794
3145,39.304416423999754
3146,39.30357557542807
3147,39.30273525216424
3148,39.30189545371792
3149,39.30105617959995
3150,39.300217429321
3151,39.299379202393084
3152,39.298541498328134
3153,39.2977043166391
3154,39.29686765683924
3155,39.29603151844294
3156,39.29519590096503
3157,39.294360803920526
3158,39.29352622682528
3159,39.292692169195774
3160,39.29185863054899
3161,39.29102561040291
3162,39.29019310827549
3163,39.28936112368587
3164,39.28852965615318
3165,39.287698705197826
3166,39.286868270339994
3167,39.28603835110106
3168,39.285208947003085
3169,39.28438005756816
3170,39.28355168231974
3171,39.282723820780944
3172,39.28189647247598
3173,39.281069636929686
3174,39.28024331366741
3175,39.27941750221514
3176,39.27859220209925
3177,39.27776741284704
3178,39.27694313398575
3179,39.276119365043975
3180,39.27529610555041
3181,39.27447335503482
3182,39.273651113026524
3183,39.2728293790566
3184,39.27200815265583
3185,39.271187433356005
3186,39.27036722068978
3187,39.2695475141896
3188,39.26872831338914
3189,39.267909617821985
3190,39.26709142702307
3191,39.26627374052756
3192,39.265456557870955
3193,39.264639878589705
3194,39.263823702220535
3195,39.26300802830074
3196,39.26219285636846
3197,39.26137818596226
3198,39.260564016621124
3199,39.25975034788459
3200,39.25893717929338
3201,39.25812451038786
3202,39.257312340709504
3203,39.25650066980004
3204,39.255689497202184
3205,39.254878822459034
3206,39.25406864511375
3207,39.25325896471061
3208,39.25244978079461
3209,39.2516410929106
3210,39.25083290060483
3211,39.25002520342327
3212,39.249218000912514
3213,39.24841129262084
3214,39.24760507809542
3215,39.24679935688537
3216,39.245994128539905
3217,39.24518939260793
3218,39.24438514864047
3219,39.243581396187714
3220,39.242778134801014
3221,39.24197536403241
3222,39.24117308343406
3223,39.240371292558926
3224,39.23956999096082
3225,39.23876917819331
3226,39.237968853810685
3227,39.23716901736897
3228,39.23636966842274
3229,39.235570806528685
3230,39.234772431243385
3231,39.23397454212422
3232,39.23317713872864
3233,39.23238022061522
3234,39.23158378734253
3235,39.23078783847026
3236,39.22999237355811
3237,39.22919739216621
3238,39.22840289385607
3239,39.227608878188775
3240,39.22681534472653
3241,39.226022293031974
3242,39.225229722667834
3243,39.22443763319791
3244,39.22364602418615
3245,39.222854895197585
3246,39.222064245797085
3247,39.22127407555011
3248,39.22048438402339
3249,39.21969517078338
3250,39.2189064353975
3251,39.21811817743354
3252,39.21733039645916
3253,39.216543092044176
3254,39.215756263757214
3255,39.21496991116831
3256,39.21418403384773
3257,39.21339863136681
3258,39.21261370329647
3259,39.2118292492087
3260,39.211045268676195
3261,39.2102617612711
3262,39.20947872656775
3263,39.20869616413998
3264,39.20791407356211
3265,39.20713245440872
3266,39.20635130625574
3267,39.2055706286791
3268,39.20479042125565
3269,39.20401068356144
3270,39.20323141517492
3271,39.20245261567365
3272,39.20167428463632
3273,39.20089642164174
3274,39.20011902626956
3275,39.19934209809988
3276,39.19856563671341
3277,39.19778964169066
3278,39.19701411261376
3279,39.19623904906412
3280,39.19546445062488
3281,39.194690316878535
3282,39.193916647408734
3283,39.193143441799734
3284,39.1923706996357
3285,39.19159842050235
3286,39.1908266039844
3287,39.19005524966796
3288,39.18928435714007
3289,39.188513925987
3290,39.18774395579668
3291,39.18697444615665
3292,39.18620539665584
3293,39.185436806883054
3294,39.18466867642753
3295,39.18390100487935
3296,39.18313379182878
3297,39.18236703686661
3298,39.18160073958471
3299,39.18083489957425
3300,39.180069516427935
3301,39.179304589738805
3302,39.17854011909958
3303,39.17777610410451
3304,39.177012544347825
3305,39.176249439424026
3306,39.17548678892848
3307,39.17472459245684
3308,39.17396284960543
3309,39.1732015599707
3310,39.17244072314995
3311,39.17168033874099
3312,39.17092040634125
3313,39.170160925549595
3314,39.16940189596541
3315,39.16864331718773
3316,39.16788518881663
3317,39.167127510453
3318,39.16637028169701
3319,39.16561350215051
3320,39.164857171415406
3321,39.16410128909418
3322,39.16334585478903
3323,39.16259086810344
3324,39.161836328641535
3325,39.16108223600725
3326,39.16032858980488
3327,39.15957538964004
3328,39.158822635118305
3329,39.158070325845415
3330,39.157318461428176
3331,39.15656704147345
3332,39.15581606558879
3333,39.155065533381716
3334,39.154315444460906
3335,39.1535657984352
3336,39.15281659491386
3337,39.15206783350669
3338,39.151319513823694
3339,39.150571635475444
3340,39.149824198073304
3341,39.14907720122858
3342,39.14833064455372
3343,39.147584527660825
3344,39.14683885016284
3345,39.14609361167311
3346,39.14534881180577
3347,39.14460445017474
3348,39.14386052639476
3349,39.143117040081265
3350,39.14237399084976
3351,39.141631378316376
3352,39.140889202097696
3353,39.1401474618102
3354,39.13940615707226
3355,39.13866528750092
3356,39.13792485271453
3357,39.1371848523323
3358,39.13644528597305
3359,39.135706153256834
3360,39.13496745380321
3361,39.134229187233075
3362,39.13349135316744
3363,39.13275395122718
3364,39.13201698103485
3365,39.131280442212315
3366,39.13054433438279
3367,39.12980865716882
3368,39.129073410194096
3369,39.12833859308316
3370,39.12760420546003
3371,39.126870246949466
3372,39.12613671717771
3373,39.125403615769464
3374,39.12467094235178
3375,39.123938696550674
3376,39.12320687799377
3377,39.12247548630835
3378,39.12174452112235
3379,39.12101398206404
3380,39.1202838687623
3381,39.11955418084652
3382,39.11882491794641
3383,39.11809607969177
3384,39.11736766571312
3385,39.11663967564206
3386,39.11591210910929
3387,39.115184965746565
3388,39.11445824518694
3389,39.113731947062064
3390,39.11300607100548
3391,39.11228061665099
3392,39.11155558363171
3393,39.11083097158288
3394,39.11010678013854
3395,39.10938300893447
3396,39.10865965760573
3397,39.10793672578904
3398,39.1072142131201
3399,39.106492119236336
3400,39.10577044377484
3401,39.10504918637328
3402,39.10432834666959
3403,39.10360792430261
3404,39.10288791891142
3405,39.102168330135115
3406,39.101449157613644
3407,39.10073040098657
3408,39.100012059895576
3409,39.09929413398066
3410,39.09857662288398
3411,39.097859526247305
3412,39.09714284371259
3413,39.09642657492256
3414,39.095710719520255
3415,39.094995277149536
3416,39.094280247453945
3417,39.093565630077876
3418,39.09285142466595
3419,39.09213763086338
3420,39.09142424831586
3421,39.09071127666893
3422,39.08999871556926
3423,39.08928656466335
3424,39.0885748235987
3425,39.08786349202228
3426,39.087152569582415
3427,39.08644205592763
3428,39.08573195070613
3429,39.08502225356783
3430,39.08431296416164
3431,39.08360408213761
3432,39.08289560714607
3433,39.08218753883831
3434,39.08147987686478
3435,39.080772620877596
3436,39.08006577052814
3437,39.0793593254694
3438,39.078653285353326
3439,39.07794764983349
3440,39.07724241856362
3441,39.07653759119757
3442,39.07583316738929
3443,39.075129146793394
3444,39.07442552906585
3445,39.07372231386151
3446,39.073019500836004
3447,39.07231708964639
3448,39.07161507994863
3449,39.070913471400075
3450,39.07021226365832
3451,39.06951145638075
3452,39.06881104922614
3453,39.068111041852674
3454,39.0674114339194
3455,39.06671222508574
3456,39.06601341501163
3457,39.06531500335703
3458,39.06461698978262
3459,39.06391937394921
3460,39.063222155518304
3461,39.062525334151395
3462,39.06182890951035
3463,39.06113288125809
3464,39.0604372490572
3465,39.059742012570986
3466,39.05904717146335
3467,39.058352725397384
3468,39.05765867403804
3469,39.05696501705012
3470,39.056271754098724
3471,39.05557888484921
3472,39.05488640896749
3473,39.054194326119436
3474,39.05350263597252
3475,39.052811338192924
3476,39.05212043244853
3477,39.05142991840685
3478,39.05073979573596
3479,39.05005006410463
3480,39.04936072318173
3481,39.04867177263618
3482,39.0479832121377
3483,39.047295041356435
3484,39.04660725996246
3485,39.04591986762699
3486,39.04523286402065
3487,39.04454624881498
3488,39.04386002168221
3489,39.04317418229397
3490,39.0424887303233
3491,39.041803665442785
3492,39.041118987326044
3493,39.04043469564668
3494,39.0397507900785
3495,39.039067270296364
3496,39.03838413597465
3497,39.03770138678839
3498,39.03701902241332
3499,39.0363370425255
3500,39.03565544680073
3501,39.0349742349159
3502,39.03429340654772
3503,39.033612961373706
3504,39.032932899071504
3505,39.032253219319074
3506,39.03157392179482
3507,39.03089500617755
3508,39.030216472146364
3509,39.02953831938082
3510,39.02886054756033
3511,39.028183156365415
3512,39.027506145476444
3513,39.0268295145748
3514,39.026153263341115
3515,39.025477391457315
3516,39.02480189860553
3517,39.02412678446756
3518,39.02345204872638
3519,39.02277769106508
3520,39.02210371116702
3521,39.02143010871548
3522,39.020756883395194
3523,39.02008403489046
3524,39.01941156288573
3525,39.0187394670663
3526,39.018067747117996
3527,39.01739640272619
3528,39.01672543357673
3529,39.01605483935714
3530,39.01538461975382
3531,39.014714774453765
3532,39.01404530314467
3533,39.01337620551479
3534,39.012707481251994
3535,39.01203913004491
3536,39.011371151582786
3537,39.01070354555475
3538,39.01003631165041
3539,39.0093694495597
3540,39.00870295897319
3541,39.008036839581344
3542,39.00737109107539
3543,39.00670571314627
3544,39.006040705486285
3545,39.00537606778681
3546,39.00471179974077
3547,39.004047901040735
3548,39.00338437137948
3549,39.00272121045083
3550,39.002058417948376
3551,39.001395993565794
3552,39.0007339369983
3553,39.00007224793997
3554,38.999410926086206
3555,38.99874997113231
3556,38.998089382774154
3557,38.997429160707775
3558,38.996769304629325
3559,38.99610981423612
3560,38.99545068922474
3561,38.99479192929323
3562,38.994133534138626
3563,38.993475503459386
3564,38.992817836954245
3565,38.99216053432116
3566,38.9915035952601
3567,38.99084701946999
3568,38.990190806650794
3569,38.98953495650217
3570,38.9888794687251
3571,38.988224343020036
3572,38.987569579088245
3573,38.9869151766308
3574,38.986261135349494
3575,38.98560745494673
3576,38.98495413512421
3577,38.984301175585394
3578,38.983648576033055
3579,38.9829963361705
3580,38.98234445570108
3581,38.98169293432947
3582,38.98104177175961
3583,38.98039096769592
3584,38.97974052184397
3585,38.97909043390847
3586,38.97844070359544
3587,38.977791330610664
3588,38.97714231466037
3589,38.97649365545122
3590,38.97584535268998
3591,38.97519740608417
3592,38.97454981534128
3593,38.97390258016884
3594,38.97325570027553
3595,38.97260917536934
3596,38.97196300515917
3597,38.971317189354885
3598,38.970671727664715
3599,38.97002661979942
3600,38.96938186546881
3601,38.96873746438298
3602,38.968093416253254
3603,38.96744972079004
3604,38.966806377705
3605,38.96616338670979
3606,38.96552074751621
3607,38.964878459837024
3608,38.96423652338431
3609,38.963594937870866
3610,38.96295370301054
3611,38.96231281851648
3612,38.96167228410255
3613,38.96103209948292
3614,38.960392264372246
3615,38.95975277848498
3616,38.95911364153652
3617,38.958474853242166
3618,38.95783641331749
3619,38.957198321478415
3620,38.956560577441444
3621,38.95592318092348
3622,38.95528613164101
3623,38.95464942931163
3624,38.95401307365246
3625,38.953377064381954
3626,38.95274140121755
3627,38.95210608387814
3628,38.9514711120827
3629,38.95083648554968
3630,38.95020220399911
3631,38.94956826714997
3632,38.94893467472276
3633,38.948301426437865
3634,38.9476685220153
3635,38.947035961176766
3636,38.94640374364248
3637,38.945771869134795
3638,38.945140337374866
3639,38.944509148085345
3640,38.943878300988175
3641,38.94324779580602
3642,38.94261763226223
3643,38.941987810079766
3644,38.9413583289827
3645,38.940729188694085
3646,38.940100388938866
3647,38.93947192944123
3648,38.93884380992586
3649,38.938216030117644
3650,38.93758858974257
3651,38.93696148852564
3652,38.93633472619345
3653,38.93570830247148
3654,38.93508221708694
3655,38.93445646976632
3656,38.93383106023681
3657,38.93320598822585
3658,38.932581253461066
3659,38.93195685567068
3660,38.93133279458265
3661,38.930709069925875
3662,38.93008568142915
3663,38.929462628821554
3664,38.928839911832554
3665,38.92821753019207
3666,38.927595483629986
3667,38.92697377187663
3668,38.926352394662466
3669,38.925731351718795
3670,38.9251106427763
3671,38.924490267566924
3672,38.92387022582233
3673,38.92325051727449
3674,38.92263114165562
3675,38.922012098698346
3676,38.92139338813604
3677,38.920775009701316
3678,38.92015696312785
3679,38.919539248149306
3680,38.91892186449995
3681,38.91830481191404
3682,38.917688090126255
3683,38.91707169887144
3684,38.91645563788432
3685,38.91583990690102
3686,38.91522450565719
3687,38.91460943388854
3688,38.91399469133172
3689,38.913380277722965
3690,38.91276619279914
3691,38.912152436297774
3692,38.91153900795575
3693,38.91092590751121
3694,38.91031313470219
3695,38.909700689266636
3696,38.90908857094297
3697,38.908476779470746
3698,38.90786531458835
3699,38.907254176035174
3700,38.906643363551
3701,38.906032876876125
3702,38.90542271575008
3703,38.90481287991372
3704,38.90420336910802
3705,38.903594183073594
3706,38.90298532155174
3707,38.902376784284435
3708,38.90176857101316
3709,38.90116068148005
3710,38.90055311542751
3711,38.89994587259844
3712,38.89933895273523
3713,38.89873235558215
3714,38.89812608088148
3715,38.89752012837752
3716,38.8969144978142
3717,38.896309188935945
3718,38.89570420148728
3719,38.89509953521267
3720,38.89449518985777
3721,38.89389116516797
3722,38.893287460888146
3723,38.89268407676499
3724,38.89208101254435
3725,38.8914782679726
3726,38.89087584279663
3727,38.89027373676314
3728,38.889671949619775
3729,38.88907048111378
3730,38.88846933099282
3731,38.887868499005236
3732,38.88726798489919
3733,38.88666778842314
3734,38.886067909326066
3735,38.88546834735714
3736,38.8848691022654
3737,38.88427017380058
3738,38.88367156171287
3739,38.883073265752095
3740,38.882475285668846
3741,38.88187762121369
3742,38.88128027213732
3743,38.8806832381916
3744,38.88008651912758
3745,38.879490114696694
3746,38.87889402465133
3747,38.87829824874367
3748,38.877702786726104
3749,38.877107638351376
3750,38.876512803372606
3751,38.875918281543285
3752,38.87532407261621
3753,38.874730176345984
3754,38.87413659248618
3755,38.873543320791214
3756,38.87295036101564
3757,38.87235771291425
3758,38.871765376242365
3759,38.8711733507549
3760,38.87058163620783
3761,38.86999023235698
3762,38.86939913895792
3763,38.868808355767406
3764,38.86821788254216
3765,38.86762771903908
3766,38.867037865014865
3767,38.866448320226944
3768,38.865859084433346
3769,38.86527015739159
3770,38.86468153886006
3771,38.86409322859673
3772,38.863505226360466
3773,38.86291753191031
3774,38.86233014500496
3775,38.86174306540431
3776,38.861156292867605
3777,38.860569827154855
3778,38.859983668026075
3779,38.85939781524195
3780,38.858812268562936
3781,38.85822702774976
3782,38.85764209256355
3783,38.85705746276608
3784,38.85647313811849
3785,38.855889118382976
3786,38.85530540332154
3787,38.85472199269644
3788,38.85413888627013
3789,38.85355608380611
3790,38.85297358506677
3791,38.852391389815956
3792,38.8518094978171
3793,38.85122790883381
3794,38.85064662263019
3795,38.85006563897113
3796,38.84948495762061
3797,38.84890457834335
3798,38.84832450090509
3799,38.847744725070264
3800,38.847165250605144
3801,38.84658607727522
3802,38.846007204846316
3803,38.8454286330851
3804,38.844850361757906
3805,38.844272390631325
3806,38.84369471947245
3807,38.84311734804838
3808,38.84254027612708
3809,38.84196350347568
3810,38.84138702986263
3811,38.840810855055686
3812,38.84023497882322
3813,38.83965940093432
3814,38.83908412115777
3815,38.83850913926273
3816,38.83793445501814
3817,38.83736006819389
3818,38.83678597856017
3819,38.836212185886865
3820,38.835638689944034
3821,38.83506549050223
3822,38.83449258733289
3823,38.8339199802066
3824,38.83334766889426
3825,38.832775653168184
3826,38.83220393279926
3827,38.83163250756
3828,38.83106137722281
3829,38.83049054155961
3830,38.82992000034315
3831,38.829349753346584
3832,38.82877980034333
3833,38.828210141105856
3834,38.82764077540858
3835,38.82707170302491
3836,38.82650292372895
3837,38.82593443729513
3838,38.82536624349791
3839,38.824798342112516
3840,38.824230732913044
3841,38.82366341567541
3842,38.823096390174854
3843,38.82252965618686
3844,38.821963213487535
3845,38.82139706185299
3846,38.820831201059875
3847,38.820265630884506
3848,38.81970035110354
3849,38.819135361494276
3850,38.81857066183404
3851,38.818006251900215
3852,38.81744213147064
3853,38.816878300323
3854,38.81631475823579
3855,38.81575150498735
3856,38.815188540356246
3857,38.81462586412145
3858,38.81406347606201
3859,38.813501375957294
3860,38.81293956358657
3861,38.812378038729996
3862,38.81181680116738
3863,38.81125585067858
3864,38.81069518704484
3865,38.810134810046115
3866,38.80957471946354
3867,38.809014915078336
3868,38.808455396671555
3869,38.80789616402495
3870,38.807337216920615
3871,38.806778555139715
3872,38.80622017846501
3873,38.80566208667911
3874,38.805104279564205
3875,38.80454675690331
3876,38.803989518479604
3877,38.80343256407668
3878,38.80287589347739
3879,38.802319506466105
3880,38.80176340282673
3881,38.801207582343096
3882,38.80065204479972
3883,38.80009678998175
3884,38.79954181767329
3885,38.79898712765989
3886,38.798432719726634
3887,38.79787859365915
3888,38.79732474924322
3889,38.79677118626458
3890,38.79621790450924
3891,38.795664903763935
3892,38.79511218381504
3893,38.7945597444494
3894,38.79400758545424
3895,38.793455706616314
3896,38.7929041077234
3897,38.79235278856322
3898,38.791801748923376
3899,38.79125098859181
3900,38.79070050735753
3901,38.79015030500834
3902,38.78960038133346
3903,38.78905073612165
3904,38.788501369161985
3905,38.78795228024386
3906,38.787403469156686
3907,38.7868549356906
3908,38.786306679635175
3909,38.78575870078117
3910,38.78521099891863
3911,38.78466357383807
3912,38.78411642533068
3913,38.78356955318732
3914,38.7830229571993
3915,38.78247663715806
3916,38.78193059285523
3917,38.78138482408279
3918,38.78083933063303
3919,38.78029411229795
3920,38.77974916886993
3921,38.779204500142114
3922,38.778660105907065
3923,38.77811598595828
3924,38.77757214008873
3925,38.77702856809237
3926,38.77648526976259
3927,38.7759422448935
3928,38.77539949327948
3929,38.774857014714485
3930,38.77431480899335
3931,38.773772875911
3932,38.773231215262484
3933,38.772689826842296
3934,38.7721487104465
3935,38.77160786587046
3936,38.77106729291043
3937,38.77052699136179
3938,38.769986961021026
3939,38.769447201684805
3940,38.768907713149076
3941,38.76836849521153
3942,38.76782954766863
3943,38.76729087031798
3944,38.76675246295652
3945,38.76621432538238
3946,38.76567645739313
3947,38.76513885878678
3948,38.76460152936156
3949,38.764064468916374
3950,38.7635276772492
3951,38.76299115415952
3952,38.76245489944591
3953,38.7619189129076
3954,38.76138319434457
3955,38.76084774355587
3956,38.760312560341596
3957,38.759777644501895
3958,38.759242995836644
3959,38.75870861414661
3960,38.75817449923248
3961,38.75764065089487
3962,38.757107068934864
3963,38.75657375315369
3964,38.756040703353065
3965,38.75550791933395
3966,38.75497540089875
3967,38.754443147849685
3968,38.75391115998822
3969,38.75337943711725
3970,38.75284797903929
3971,38.75231678555716
3972,38.751785856473646
3973,38.75125519159228
3974,38.75072479071618
3975,38.75019465364922
3976,38.74966478019519
3977,38.74913517015763
3978,38.74860582334092
3979,38.74807673954922
3980,38.7475479185876
3981,38.74701936026045
3982,38.746491064372734
3983,38.74596303072943
3984,38.7454352591364
3985,38.74490774939863
3986,38.74438050132209
3987,38.74385351471233
3988,38.74332678937587
3989,38.74280032511899
3990,38.74227412174767
3991,38.741748179069035
3992,38.74122249688956
3993,38.740697075016904
3994,38.74017191325771
3995,38.73964701141979
3996,38.73912236931031
3997,38.738597986737304
3998,38.73807386350914
3999,38.7375499994334
4e3,38.73702639431868
4001,38.73650304797363


==> Data/SPD/ImageDR-Cost.csv <==
1,84.83564340707949
2,83.95983801842225
3,86.41883405312173
4,81.19178072164523
5,79.90742050602506
6,78.84016260926649
7,77.88460940688856
8,76.93025451185336
9,76.00858300676526
10,75.17290789520607
11,74.42320679733703
12,73.72422190337865
13,73.04684760514357
14,72.37094080526211
15,71.64941753781703
16,70.80510577975708
17,69.77363170861638
18,68.5585488432094
19,67.25014977744628
20,65.98972148453032
21,65.0107883779619
22,64.24705931629383
23,63.35459881757873
24,62.778248193531596
25,62.232952819272
26,61.688489032871416
27,61.15244888050318
28,60.642067537247215
29,60.16223464650447
30,59.703194934449506
31,59.25069847842572
32,58.79463486705371
33,58.330373702485936
34,57.85660529876914
35,57.37470968458621
36,56.88987589230897
37,56.41092962429082
38,55.94737013004586
39,55.505429058568915
40,55.08602315342671
41,54.68572251506414
42,54.29954110686978
43,53.92349464136897
44,53.555671377740055
45,53.1958587821514
46,52.84452964406927
47,52.50200651643864
48,52.168191529467045
49,51.84276502639695
50,51.52429553662313
51,51.19668251919988
52,50.84175536438367
53,50.46067433556824
54,50.06385079870208
55,49.65708073378074
56,49.24499804385169
57,48.831435081198876
58,48.41852856489554
59,48.00790377139077
60,47.60056510427134
61,47.19734749739833
62,46.79889128191534
63,46.40589730013248
64,46.01973376107607
65,45.64323182443992
66,45.29092955003361
67,45.02767973821484
68,44.869521944784466
69,44.742607788826284
70,44.609875044081946
71,44.465688964836914
72,44.303407329819535
73,44.12656188595839
74,43.94145571113211
75,43.75187174431638
76,43.558973526308826
77,43.36269681951694
78,43.16313915503951
79,42.96088802668473
80,42.756985053148185
81,42.55272667563524
82,42.34964625923169
83,42.14965222930618
84,41.955076366214456
85,41.76850258257942
86,41.592404872454
87,41.42871588947485
88,41.27906076857626
89,41.142237534689265
90,41.01419779041065
91,40.893454875222574
92,40.77968475652232
93,40.67239442320048
94,40.57121697596345
95,40.47559708498669
96,40.38429649212958
97,40.295758886635284
98,40.20957808764172
99,40.12563072419444
100,40.04383404238202
101,39.96413525040433
102,39.88651310099604
103,39.81097264516799
104,39.737533966526385
105,39.666219504769856
106,39.59704027008496
107,39.52998335808738
108,39.46500520979473
109,39.40201152634468
110,39.340871316987815
111,39.281498495758726
112,39.22383347729672
113,39.16780069542138
114,39.11331284645388
115,39.06028743301943
116,39.00864978507576
117,38.95833252287125
118,38.9092761165728
119,38.86142991313194
120,38.814752286223424
121,38.76920948147091
122,38.72477365895756

